Concentration via metastable mixing, with applications to the supercritical exponential random graph model

Folklore belief holds that metastable wells in low-temperature statistical mechanics models exhibit high-temperature behavior. We make this rigorous in the exponential random graph model (ERGM) through the lens of concentration of measure. We make use of the supercritical (low-temperature) metastable mixing which was recently proven by Bresler, Nagaraj, and Nichani, and obtain a novel concentration inequality for Lipschitz observables of the ERGM in a large metastable well, answering a question posed by those authors. To achieve this, we prove a new connectivity property for metastable mixing in the ERGM and introduce a new general result yielding concentration inequalities, which extends a result of Chatterjee. We also use a result of Barbour, Brightwell, and Luczak to cover all cases of interest. Our work extends a result of Ganguly and Nam from the subcritical (high-temperature) regime to metastable wells, and we also extend applications of this concentration, namely a central limit theorem for small subcollections of edges and a bound on the Wasserstein distance between the ERGM and the Erd\H{o}s-R\'enyi random graph. Finally, to supplement the mathematical content of the article, we present a simulation study of metastable wells in the supercritical ERGM.

==> data/large_tetrahedron_low/edge_count_around_vertex_kss.csv <==
8.000000000000000000e+00,1.689256008948473720e-01,8.004806667207489368e-205
1.100000000000000000e+01,1.455552290408616001e-01,6.222594170194820565e-152
1.600000000000000000e+01,1.220736401375708824e-01,7.581478345293474697e-107
2.200000000000000000e+01,1.010621834294064270e-01,2.712563702056906188e-73
3.200000000000000000e+01,9.406776354335882884e-02,1.541587188883686548e-63
4.500000000000000000e+01,6.922063261724786809e-02,1.418053170490463633e-34
6.400000000000000000e+01,6.788991039665981386e-02,2.838108120624999164e-33
9.000000000000000000e+01,5.371266374074534777e-02,5.550358047313384991e-21


==> data/large_tetrahedron_low/total_edge_count_kss.csv <==
8.000000000000000000e+00,1.001188601434384040e-01,6.167487264405146562e-72
1.100000000000000000e+01,6.441280817121919355e-02,5.416003132537972304e-30
1.600000000000000000e+01,4.499435375769522683e-02,7.527746265959551453e-15
2.200000000000000000e+01,3.392870409020853906e-02,1.253988547695818261e-08
3.200000000000000000e+01,2.481025872756115191e-02,8.192911450444130984e-05
4.500000000000000000e+01,1.896719579481809248e-02,5.439716858424260316e-03
6.400000000000000000e+01,1.366821951908725463e-02,9.283125694628135971e-02
9.000000000000000000e+01,1.105051303479975822e-02,2.678430852200949230e-01


==> data/large_tetrahedron_low/total_edge_count_normalized_090.csv <==
value
-1.894509339499371503e+00
-8.132399124780859134e-01
-3.026404608291455856e-01
4.782763475751161120e-01
-1.804403553914264213e+00
2.680295145431995096e-01
8.086642280538421934e-01
-1.293804102265323941e+00
-1.053522007371704872e+00
-1.113592531095109806e+00
-3.927462464142527088e-01
1.289228417841080221e+00
3.881705619900089888e-01
2.280392059277258632e+00
-1.113592531095109806e+00
-1.594156720882347722e+00
-3.627109845525503529e-01
-7.231341268929788457e-01
-2.287842212121860442e-03
1.109016846670866085e+00
1.409369465287889645e+00
5.383468712985208793e-01
-6.330283413078716670e-01
4.782763475751161120e-01
2.160251011830449208e+00
6.885231806070327698e-01
1.178532052346876330e-01
4.482410857134137561e-01
1.178532052346876330e-01
-1.383909887850431009e+00
-2.425699371057408460e-01
6.284526568836279470e-01
-2.425699371057408460e-01
-2.287842212121860442e-03
3.281000382666042769e-01
5.683821331602232352e-01
-2.044685648807883283e+00
8.987700136389493721e-01
-1.524641515206337228e-01
5.383468712985208793e-01
-5.729578175844669552e-01
-2.125346752440384901e-01
7.485937043304374816e-01
-7.832046506163835575e-01
-4.528167701376574761e-01
-9.634162217865978040e-01
-4.828520319993598320e-01
1.950004178798532495e+00
2.980647764049018655e-01
-5.729578175844669552e-01
1.229157894117675509e+00
5.778268151128288649e-02
-2.125346752440384901e-01
6.885231806070327698e-01
3.881705619900089888e-01
-2.825602457212144980e+00
-7.832046506163835575e-01
3.281000382666042769e-01
2.680295145431995096e-01
1.619616298319806358e+00
-5.729578175844669552e-01
1.018911061085758796e+00
-1.624191982744050078e+00
-8.132399124780859134e-01
-1.524641515206337228e-01
-8.132399124780859134e-01
1.199122632255973153e+00
-2.125346752440384901e-01
5.984173950219255911e-01
-1.224288896589313530e-01
1.529510512734699290e+00
2.070145226245342140e+00
-1.864474077637669147e+00
-2.425699371057408460e-01
-7.832046506163835575e-01
4.482410857134137561e-01
1.619616298319806358e+00
-2.735496671627037912e+00
1.078981584809163508e+00
-1.594156720882347722e+00
1.859898393213425427e+00
-9.033456980631930922e-01
3.571908319330460824e+00
-3.232310407382423673e-02
7.786289661921398375e-01
5.383468712985208793e-01
-9.239362779722898322e-02
-3.627109845525503529e-01
-1.714297768329157146e+00
7.485937043304374816e-01
-1.383909887850431009e+00
3.881705619900089888e-01
8.781794337298526321e-02
8.386994899155446603e-01
1.319263679702782577e+00
1.779237289580923864e-01
-1.383909887850431009e+00
-5.429225557227645993e-01
8.987700136389493721e-01
-6.330283413078716670e-01
-1.824994133823361064e-01
3.881705619900089888e-01
-9.333809599248954481e-01
-1.443980411573835720e+00
-3.927462464142527088e-01
-9.239362779722898322e-02
4.482410857134137561e-01
-2.014650386946180927e+00
-3.232310407382423673e-02
4.182058238517114002e-01
7.185584424687351257e-01
6.284526568836279470e-01
1.439404727149592000e+00
9.588405373623540839e-01
-3.232310407382423673e-02
1.349298941564484933e+00
-1.023486745510002516e+00
2.980647764049018655e-01
-5.429225557227645993e-01
-7.231341268929788457e-01
-4.828520319993598320e-01
-8.432751743397883804e-01
1.109016846670866085e+00
2.980647764049018655e-01
6.284526568836279470e-01
1.199122632255973153e+00
-6.330283413078716670e-01
-3.026404608291455856e-01
-2.125346752440384901e-01
2.774741964958051324e-02
8.687347517772470162e-01
-1.233733578541919229e+00
8.086642280538421934e-01
1.078981584809163508e+00
5.083116094368185234e-01
-8.432751743397883804e-01
-1.053522007371704872e+00
-6.029930794461693111e-01
-7.832046506163835575e-01
1.169087370394270797e+00
-5.729578175844669552e-01
1.169087370394270797e+00
-2.726051989674432297e-01
4.782763475751161120e-01
-5.128872938610622434e-01
2.774741964958051324e-02
1.139052108532568441e+00
-4.828520319993598320e-01
6.284526568836279470e-01
-6.330283413078716670e-01
-6.330283413078716670e-01
-4.828520319993598320e-01
8.386994899155446603e-01
5.778268151128288649e-02
8.987700136389493721e-01
-7.531693887546812016e-01
2.680295145431995096e-01
-2.125346752440384901e-01
-8.733104362014907363e-01
1.178532052346876330e-01
-3.026404608291455856e-01
-4.828520319993598320e-01
-1.524641515206337228e-01
1.259193155979377865e+00
1.289228417841080221e+00
-3.927462464142527088e-01
1.529510512734699290e+00
-3.326757226908479970e-01
-1.224288896589313530e-01
6.885231806070327698e-01
-9.033456980631930922e-01
-9.934514836483001599e-01
4.482410857134137561e-01
-2.465179314871716709e+00
9.588405373623540839e-01
1.478884670963900028e-01
3.881705619900089888e-01
-4.528167701376574761e-01
1.109016846670866085e+00
1.709722083904913426e+00
-1.233733578541919229e+00
-8.132399124780859134e-01
1.919968916936830139e+00
1.709722083904913426e+00
-3.232310407382423673e-02
-2.425699371057408460e-01
-1.263768840403621585e+00
-5.429225557227645993e-01
3.881705619900089888e-01
1.139052108532568441e+00
5.984173950219255911e-01
5.778268151128288649e-02
2.680295145431995096e-01
-1.524641515206337228e-01
-1.203698316680216873e+00
1.379334203426187289e+00
-1.654227244605752434e+00
1.199122632255973153e+00
-1.224288896589313530e-01
8.086642280538421934e-01
1.289228417841080221e+00
5.083116094368185234e-01
7.185584424687351257e-01
3.581353001283066328e-01
-4.528167701376574761e-01
-4.528167701376574761e-01
-2.726051989674432297e-01
2.379942526814971260e-01
-1.263768840403621585e+00
-9.033456980631930922e-01
-2.125346752440384901e-01
2.774741964958051324e-02
-9.333809599248954481e-01
1.319263679702782577e+00
1.169087370394270797e+00
-7.832046506163835575e-01
8.781794337298526321e-02
1.478884670963900028e-01
1.139052108532568441e+00
-3.927462464142527088e-01
-6.029930794461693111e-01
-3.326757226908479970e-01
-8.733104362014907363e-01
1.319263679702782577e+00
9.588405373623540839e-01
1.199122632255973153e+00
1.048946322947461152e+00
5.984173950219255911e-01
3.881705619900089888e-01
-3.026404608291455856e-01
-1.083557269233407228e+00
-5.729578175844669552e-01
5.683821331602232352e-01
-7.531693887546812016e-01
1.439404727149592000e+00
6.885231806070327698e-01
7.786289661921398375e-01
2.980647764049018655e-01
-6.630636031695741339e-01
6.885231806070327698e-01
-1.524641515206337228e-01
8.386994899155446603e-01
-1.323839364127026297e+00
1.169087370394270797e+00
-6.930988650312764898e-01
-2.074720910669585638e+00
-1.443980411573835720e+00
8.086642280538421934e-01
-2.425699371057408460e-01
2.980647764049018655e-01
5.083116094368185234e-01
-1.263768840403621585e+00
-1.263768840403621585e+00
-4.828520319993598320e-01
-6.029930794461693111e-01
5.984173950219255911e-01
1.109016846670866085e+00
1.229157894117675509e+00
-9.239362779722898322e-02
-2.425699371057408460e-01
-1.524641515206337228e-01
-9.239362779722898322e-02
1.349298941564484933e+00
-6.930988650312764898e-01
-1.224288896589313530e-01
2.680295145431995096e-01
-1.083557269233407228e+00
9.888757992240564398e-01
8.086642280538421934e-01
1.679686822043211070e+00
-2.425699371057408460e-01
-4.227815082759551202e-01
2.310427321138960988e+00
-1.534086197158943010e+00
5.083116094368185234e-01
4.782763475751161120e-01
-1.824994133823361064e-01
-1.263768840403621585e+00
-7.231341268929788457e-01
5.984173950219255911e-01
8.086642280538421934e-01
-2.645390886041930845e+00
6.584879187453304139e-01
-7.832046506163835575e-01
-4.828520319993598320e-01
1.018911061085758796e+00
2.130215749968746852e+00
8.987700136389493721e-01
8.386994899155446603e-01
1.178532052346876330e-01
2.079589908197947701e-01
5.383468712985208793e-01
3.881705619900089888e-01
-1.173663054818514517e+00
2.760956249064496770e+00
-1.023486745510002516e+00
-1.443980411573835720e+00
4.182058238517114002e-01
1.649651560181508714e+00
-5.729578175844669552e-01
9.288052755006517280e-01
2.774741964958051324e-02
-1.203698316680216873e+00
-9.634162217865978040e-01
-2.125346752440384901e-01
6.885231806070327698e-01
-1.233733578541919229e+00
-1.534086197158943010e+00
-6.235836593552660650e-02
-9.934514836483001599e-01
8.086642280538421934e-01
1.409369465287889645e+00
3.281000382666042769e-01
2.774741964958051324e-02
-8.432751743397883804e-01
-2.164826696254692706e+00
2.980647764049018655e-01
-1.524641515206337228e-01
2.774741964958051324e-02
-9.934514836483001599e-01
-4.828520319993598320e-01
-1.524641515206337228e-01
-8.432751743397883804e-01
-9.934514836483001599e-01
-2.125346752440384901e-01
8.687347517772470162e-01
2.010074702521936985e+00
1.379334203426187289e+00
-1.224288896589313530e-01
-5.128872938610622434e-01
5.683821331602232352e-01
-1.323839364127026297e+00
-9.333809599248954481e-01
-1.173663054818514517e+00
2.379942526814971260e-01
-5.128872938610622434e-01
1.829863131351722849e+00
-2.425699371057408460e-01
-4.828520319993598320e-01
2.680295145431995096e-01
-1.023486745510002516e+00
8.781794337298526321e-02
-2.726051989674432297e-01
-1.083557269233407228e+00
1.178532052346876330e-01
2.851062034649603838e+00
-1.143627792956812161e+00
3.241520438851734465e+00
-1.383909887850431009e+00
-1.413945149712133365e+00
3.581353001283066328e-01
-1.383909887850431009e+00
6.885231806070327698e-01
-5.128872938610622434e-01
2.079589908197947701e-01
-3.026404608291455856e-01
5.778268151128288649e-02
-1.594156720882347722e+00
5.778268151128288649e-02
3.281000382666042769e-01
1.478884670963900028e-01
1.799827869490020493e+00
2.980647764049018655e-01
-1.624191982744050078e+00
4.482410857134137561e-01
7.185584424687351257e-01
-3.326757226908479970e-01
-3.927462464142527088e-01
1.169087370394270797e+00
4.782763475751161120e-01
1.478884670963900028e-01
-6.630636031695741339e-01
6.584879187453304139e-01
5.778268151128288649e-02
-3.627109845525503529e-01
1.478884670963900028e-01
5.383468712985208793e-01
-1.353874625988728653e+00
-4.227815082759551202e-01
-2.125346752440384901e-01
-8.132399124780859134e-01
-1.173663054818514517e+00
-1.173663054818514517e+00
5.683821331602232352e-01
-3.326757226908479970e-01
9.888757992240564398e-01
-2.405108791148311997e+00
6.284526568836279470e-01
-6.630636031695741339e-01
4.482410857134137561e-01
1.529510512734699290e+00
8.781794337298526321e-02
-1.143627792956812161e+00
6.584879187453304139e-01
-1.474015673435538298e+00
-5.128872938610622434e-01
-1.413945149712133365e+00
-1.924544601361073859e+00
-7.832046506163835575e-01
2.379942526814971260e-01
-1.053522007371704872e+00
-2.194861958116395062e+00
7.185584424687351257e-01
-1.083557269233407228e+00
-9.239362779722898322e-02
2.010074702521936985e+00
5.683821331602232352e-01
1.478884670963900028e-01
2.774741964958051324e-02
-9.634162217865978040e-01
-2.726051989674432297e-01
4.182058238517114002e-01
3.581353001283066328e-01
2.379942526814971260e-01
1.229157894117675509e+00
5.083116094368185234e-01
1.559545774596401646e+00
-1.684262506467454790e+00
7.185584424687351257e-01
1.169087370394270797e+00
-9.634162217865978040e-01
8.687347517772470162e-01
7.786289661921398375e-01
-7.832046506163835575e-01
9.588405373623540839e-01
2.040109964383639785e+00
1.109016846670866085e+00
-1.263768840403621585e+00
-6.235836593552660650e-02
8.386994899155446603e-01
-5.429225557227645993e-01
8.386994899155446603e-01
2.160251011830449208e+00
-3.232310407382423673e-02
-6.930988650312764898e-01
-1.924544601361073859e+00
2.130215749968746852e+00
-5.429225557227645993e-01
-2.726051989674432297e-01
-1.413945149712133365e+00
1.980039440660234851e+00
9.288052755006517280e-01
-3.232310407382423673e-02
3.881705619900089888e-01
-9.333809599248954481e-01
8.386994899155446603e-01
-2.726051989674432297e-01
-9.634162217865978040e-01
-6.029930794461693111e-01
1.709722083904913426e+00
1.048946322947461152e+00
-5.429225557227645993e-01
-4.227815082759551202e-01
-6.930988650312764898e-01
9.888757992240564398e-01
-2.125346752440384901e-01
5.383468712985208793e-01
1.018911061085758796e+00
5.083116094368185234e-01
-2.726051989674432297e-01
-3.026404608291455856e-01
1.589581036458104002e+00
-4.528167701376574761e-01
7.185584424687351257e-01
8.781794337298526321e-02
-4.528167701376574761e-01
-1.864474077637669147e+00
5.383468712985208793e-01
5.984173950219255911e-01
1.379334203426187289e+00
-4.227815082759551202e-01
-1.113592531095109806e+00
1.478884670963900028e-01
5.083116094368185234e-01
2.774741964958051324e-02
5.778268151128288649e-02
-1.263768840403621585e+00
-6.630636031695741339e-01
-7.231341268929788457e-01
5.778268151128288649e-02
1.950004178798532495e+00
2.379942526814971260e-01
3.581353001283066328e-01
-5.429225557227645993e-01
7.485937043304374816e-01
4.782763475751161120e-01
3.881705619900089888e-01
-1.293804102265323941e+00
-2.125346752440384901e-01
1.478884670963900028e-01
-9.239362779722898322e-02
-1.474015673435538298e+00
-3.326757226908479970e-01
4.782763475751161120e-01
1.499475250872996934e+00
1.289228417841080221e+00
-2.726051989674432297e-01
1.349298941564484933e+00
-1.083557269233407228e+00
6.284526568836279470e-01
1.379334203426187289e+00
7.185584424687351257e-01
-5.128872938610622434e-01
1.178532052346876330e-01
8.687347517772470162e-01
-3.627109845525503529e-01
-9.033456980631930922e-01
6.284526568836279470e-01
1.139052108532568441e+00
8.086642280538421934e-01
2.941167820234710906e+00
2.220321535553853920e+00
-2.726051989674432297e-01
9.888757992240564398e-01
-1.774368292052561857e+00
-4.227815082759551202e-01
2.079589908197947701e-01
3.281000382666042769e-01
-6.029930794461693111e-01
-2.125346752440384901e-01
2.400533106724068055e+00
-4.828520319993598320e-01
-1.143627792956812161e+00
-3.627109845525503529e-01
1.048946322947461152e+00
4.482410857134137561e-01
1.439404727149592000e+00
5.778268151128288649e-02
3.581353001283066328e-01
-1.263768840403621585e+00
-1.383909887850431009e+00
-4.528167701376574761e-01
-1.443980411573835720e+00
-7.832046506163835575e-01
-7.832046506163835575e-01
1.078981584809163508e+00
-6.029930794461693111e-01
-7.832046506163835575e-01
-3.627109845525503529e-01
-6.930988650312764898e-01
8.386994899155446603e-01
5.683821331602232352e-01
5.683821331602232352e-01
4.782763475751161120e-01
2.079589908197947701e-01
1.109016846670866085e+00
-2.287842212121860442e-03
8.987700136389493721e-01
7.485937043304374816e-01
-8.432751743397883804e-01
2.680295145431995096e-01
7.185584424687351257e-01
-2.287842212121860442e-03
-7.832046506163835575e-01
1.409369465287889645e+00
-5.729578175844669552e-01
3.281000382666042769e-01
-2.224897219978097418e+00
2.774741964958051324e-02
2.400533106724068055e+00
-9.033456980631930922e-01
-1.744333030190859501e+00
-1.654227244605752434e+00
-3.026404608291455856e-01
9.888757992240564398e-01
-9.634162217865978040e-01
-3.927462464142527088e-01
-9.634162217865978040e-01
-7.832046506163835575e-01
-7.832046506163835575e-01
-1.173663054818514517e+00
-1.564121459020645366e+00
-1.774368292052561857e+00
-5.429225557227645993e-01
4.182058238517114002e-01
2.680295145431995096e-01
-2.194861958116395062e+00
5.984173950219255911e-01
-8.432751743397883804e-01
1.018911061085758796e+00
7.185584424687351257e-01
7.485937043304374816e-01
3.881705619900089888e-01
2.079589908197947701e-01
-4.828520319993598320e-01
4.182058238517114002e-01
-8.733104362014907363e-01
2.079589908197947701e-01
-9.934514836483001599e-01
9.288052755006517280e-01
-9.333809599248954481e-01
9.888757992240564398e-01
-3.627109845525503529e-01
-1.524641515206337228e-01
-3.232310407382423673e-02
5.984173950219255911e-01
1.018911061085758796e+00
8.987700136389493721e-01
1.178532052346876330e-01
4.182058238517114002e-01
-2.425699371057408460e-01
1.409369465287889645e+00
-4.528167701376574761e-01
-1.023486745510002516e+00
-1.143627792956812161e+00
-6.029930794461693111e-01
-1.353874625988728653e+00
1.799827869490020493e+00
-3.627109845525503529e-01
-4.227815082759551202e-01
-1.224288896589313530e-01
6.885231806070327698e-01
-7.231341268929788457e-01
-1.323839364127026297e+00
2.520674154170877479e+00
3.061308867681520329e+00
-1.263768840403621585e+00
6.584879187453304139e-01
2.980647764049018655e-01
-2.465179314871716709e+00
5.083116094368185234e-01
8.687347517772470162e-01
-5.128872938610622434e-01
3.581353001283066328e-01
1.478884670963900028e-01
-8.733104362014907363e-01
-9.239362779722898322e-02
-1.263768840403621585e+00
-2.287842212121860442e-03
3.881705619900089888e-01
-3.627109845525503529e-01
-2.074720910669585638e+00
-1.534086197158943010e+00
-3.627109845525503529e-01
1.950004178798532495e+00
-4.227815082759551202e-01
-2.726051989674432297e-01
8.687347517772470162e-01
-1.834438815775966791e+00
-8.132399124780859134e-01
-6.930988650312764898e-01
4.182058238517114002e-01
4.182058238517114002e-01
-6.930988650312764898e-01
-2.315003005563204486e+00
-2.425699371057408460e-01
2.280392059277258632e+00
-3.326757226908479970e-01
-9.239362779722898322e-02
1.048946322947461152e+00
-8.733104362014907363e-01
4.182058238517114002e-01
2.379942526814971260e-01
5.984173950219255911e-01
2.680295145431995096e-01
8.086642280538421934e-01
1.178532052346876330e-01
5.083116094368185234e-01
1.048946322947461152e+00
-1.714297768329157146e+00
1.139052108532568441e+00
-2.726051989674432297e-01
5.083116094368185234e-01
-6.630636031695741339e-01
6.584879187453304139e-01
-3.627109845525503529e-01
5.683821331602232352e-01
2.079589908197947701e-01
1.259193155979377865e+00
-2.125346752440384901e-01
1.799827869490020493e+00
9.888757992240564398e-01
2.774741964958051324e-02
-9.934514836483001599e-01
6.584879187453304139e-01
5.683821331602232352e-01
1.529510512734699290e+00
-1.203698316680216873e+00
-6.330283413078716670e-01
2.379942526814971260e-01
1.349298941564484933e+00
-9.239362779722898322e-02
-1.954579863222776215e+00
-7.231341268929788457e-01
4.182058238517114002e-01
-1.413945149712133365e+00
4.482410857134137561e-01
-1.173663054818514517e+00
-2.134791434392990350e+00
8.086642280538421934e-01
2.774741964958051324e-02
-4.528167701376574761e-01
2.680295145431995096e-01
-7.832046506163835575e-01
4.482410857134137561e-01
-8.432751743397883804e-01
2.774741964958051324e-02
-5.429225557227645993e-01
-1.504050935297240654e+00
-5.429225557227645993e-01
5.083116094368185234e-01
1.919968916936830139e+00
-1.504050935297240654e+00
-9.239362779722898322e-02
5.683821331602232352e-01
-1.383909887850431009e+00
1.139052108532568441e+00
-1.594156720882347722e+00
-1.323839364127026297e+00
-2.345038267424906842e+00
-1.083557269233407228e+00
-2.425699371057408460e-01
1.229157894117675509e+00
-3.927462464142527088e-01
1.178532052346876330e-01
1.478884670963900028e-01
2.851062034649603838e+00
-1.053522007371704872e+00
6.284526568836279470e-01
6.284526568836279470e-01
-6.930988650312764898e-01
-9.634162217865978040e-01
-6.330283413078716670e-01
-2.044685648807883283e+00
1.018911061085758796e+00
2.980647764049018655e-01
-5.729578175844669552e-01
4.182058238517114002e-01
2.680295145431995096e-01
1.169087370394270797e+00
-1.023486745510002516e+00
1.139052108532568441e+00
-1.224288896589313530e-01
2.100180488107044496e+00
-3.627109845525503529e-01
-1.504050935297240654e+00
2.680295145431995096e-01
-2.765531933488740268e+00
2.680295145431995096e-01
2.379942526814971260e-01
3.281000382666042769e-01
-4.227815082759551202e-01
1.078981584809163508e+00
3.091344129543222685e+00
1.478884670963900028e-01
-7.531693887546812016e-01
-1.023486745510002516e+00
7.786289661921398375e-01
2.680295145431995096e-01
5.683821331602232352e-01
-3.326757226908479970e-01
5.083116094368185234e-01
-1.353874625988728653e+00
-9.634162217865978040e-01
-6.235836593552660650e-02
1.799827869490020493e+00
-2.726051989674432297e-01
6.584879187453304139e-01
-1.083557269233407228e+00
-9.934514836483001599e-01
-2.726051989674432297e-01
4.182058238517114002e-01
-6.235836593552660650e-02
5.984173950219255911e-01
2.079589908197947701e-01
2.379942526814971260e-01
7.485937043304374816e-01
-3.326757226908479970e-01
-1.594156720882347722e+00
-6.930988650312764898e-01
-1.924544601361073859e+00
-6.235836593552660650e-02
1.169087370394270797e+00
-4.528167701376574761e-01
2.280392059277258632e+00
-6.235836593552660650e-02
8.386994899155446603e-01
3.881705619900089888e-01
-1.383909887850431009e+00
-1.083557269233407228e+00
5.383468712985208793e-01
-9.033456980631930922e-01
7.485937043304374816e-01
-5.429225557227645993e-01
-2.125346752440384901e-01
5.383468712985208793e-01
-1.023486745510002516e+00
-1.474015673435538298e+00
-1.824994133823361064e-01
-4.227815082759551202e-01
-6.029930794461693111e-01
-1.233733578541919229e+00
-1.173663054818514517e+00
-9.634162217865978040e-01
-1.524641515206337228e-01
-1.474015673435538298e+00
-7.531693887546812016e-01
2.250356797415556276e+00
1.199122632255973153e+00
2.040109964383639785e+00
5.683821331602232352e-01
2.040109964383639785e+00
-5.729578175844669552e-01
7.185584424687351257e-01
1.229157894117675509e+00
3.281000382666042769e-01
-3.326757226908479970e-01
-4.528167701376574761e-01
-3.026404608291455856e-01
6.885231806070327698e-01
-5.128872938610622434e-01
-4.227815082759551202e-01
2.821026772787901482e+00
-7.832046506163835575e-01
1.919968916936830139e+00
-1.413945149712133365e+00
-3.927462464142527088e-01
4.182058238517114002e-01
7.485937043304374816e-01
1.379334203426187289e+00
-7.231341268929788457e-01
5.683821331602232352e-01
5.383468712985208793e-01
-2.726051989674432297e-01
1.169087370394270797e+00
-6.029930794461693111e-01
2.190286273692151564e+00
-1.224288896589313530e-01
-1.594156720882347722e+00
-7.231341268929788457e-01
-4.227815082759551202e-01
-5.729578175844669552e-01
1.829863131351722849e+00
4.482410857134137561e-01
1.319263679702782577e+00
1.529510512734699290e+00
-1.263768840403621585e+00
1.109016846670866085e+00
2.079589908197947701e-01
-1.504050935297240654e+00
1.319263679702782577e+00
-6.630636031695741339e-01
-6.630636031695741339e-01
-6.330283413078716670e-01
-9.239362779722898322e-02
-6.930988650312764898e-01
4.782763475751161120e-01
2.980647764049018655e-01
-2.287842212121860442e-03
-1.564121459020645366e+00
-1.224288896589313530e-01
-6.235836593552660650e-02
-1.824994133823361064e-01
1.018911061085758796e+00
2.130215749968746852e+00
5.683821331602232352e-01
1.178532052346876330e-01
8.386994899155446603e-01
2.980647764049018655e-01
8.781794337298526321e-02
-2.134791434392990350e+00
5.383468712985208793e-01
-6.330283413078716670e-01
-1.524641515206337228e-01
-2.125346752440384901e-01
3.281000382666042769e-01
-1.224288896589313530e-01
-8.733104362014907363e-01
7.786289661921398375e-01
1.018911061085758796e+00
-2.014650386946180927e+00
9.888757992240564398e-01
5.083116094368185234e-01
1.829863131351722849e+00
-2.125346752440384901e-01
1.779237289580923864e-01
-4.227815082759551202e-01
8.987700136389493721e-01
-1.083557269233407228e+00
-1.834438815775966791e+00
3.581353001283066328e-01
1.559545774596401646e+00
1.259193155979377865e+00
2.680295145431995096e-01
6.584879187453304139e-01
7.185584424687351257e-01
-1.504050935297240654e+00
-1.113592531095109806e+00
-9.033456980631930922e-01
6.284526568836279470e-01
-6.930988650312764898e-01
1.529510512734699290e+00
1.078981584809163508e+00
2.160251011830449208e+00
1.139052108532568441e+00
7.185584424687351257e-01
-7.531693887546812016e-01
8.086642280538421934e-01
8.687347517772470162e-01
3.881705619900089888e-01
8.386994899155446603e-01
-9.934514836483001599e-01
3.581353001283066328e-01
1.109016846670866085e+00
-6.029930794461693111e-01
2.250356797415556276e+00
-5.128872938610622434e-01
-2.287842212121860442e-03
-8.432751743397883804e-01
4.482410857134137561e-01
-7.231341268929788457e-01
-4.227815082759551202e-01
-6.235836593552660650e-02
-6.630636031695741339e-01
5.778268151128288649e-02
-7.832046506163835575e-01
-3.232310407382423673e-02
-7.531693887546812016e-01
5.984173950219255911e-01
5.778268151128288649e-02
1.779237289580923864e-01
-9.033456980631930922e-01
2.160251011830449208e+00
3.581353001283066328e-01
1.379334203426187289e+00
-1.804403553914264213e+00
-7.531693887546812016e-01
-4.828520319993598320e-01
-2.125346752440384901e-01
-1.233733578541919229e+00
-6.235836593552660650e-02
4.182058238517114002e-01
5.683821331602232352e-01
-2.825602457212144980e+00
1.478884670963900028e-01
3.281000382666042769e-01
2.980647764049018655e-01
-6.235836593552660650e-02
6.584879187453304139e-01
1.349298941564484933e+00
-6.330283413078716670e-01
-5.729578175844669552e-01
3.281000382666042769e-01
1.349298941564484933e+00
-6.029930794461693111e-01
-4.227815082759551202e-01
2.680295145431995096e-01
-6.330283413078716670e-01
-3.927462464142527088e-01
-1.524641515206337228e-01
-1.534086197158943010e+00
2.040109964383639785e+00
1.469439989011294578e+00
-9.239362779722898322e-02
-1.143627792956812161e+00
-9.634162217865978040e-01
6.584879187453304139e-01
-5.429225557227645993e-01
-1.524641515206337228e-01
-3.232310407382423673e-02
-1.824994133823361064e-01
5.778268151128288649e-02
-9.934514836483001599e-01
-1.173663054818514517e+00
1.679686822043211070e+00
6.885231806070327698e-01
5.778268151128288649e-02
-2.726051989674432297e-01
1.478884670963900028e-01
-1.023486745510002516e+00
5.083116094368185234e-01
-6.029930794461693111e-01
5.683821331602232352e-01
1.478884670963900028e-01
-1.173663054818514517e+00
-1.594156720882347722e+00
1.559545774596401646e+00
7.185584424687351257e-01
-5.729578175844669552e-01
-1.353874625988728653e+00
8.687347517772470162e-01
-6.630636031695741339e-01
-3.927462464142527088e-01
-9.333809599248954481e-01
-3.026404608291455856e-01
-5.128872938610622434e-01
-1.684262506467454790e+00
1.559545774596401646e+00
-3.326757226908479970e-01
-1.224288896589313530e-01
-4.227815082759551202e-01
-1.353874625988728653e+00
8.987700136389493721e-01
3.211485176990032109e+00
-1.524641515206337228e-01
5.778268151128288649e-02
2.070145226245342140e+00
4.482410857134137561e-01
1.078981584809163508e+00
-4.227815082759551202e-01
-3.927462464142527088e-01
1.709722083904913426e+00
-1.534086197158943010e+00
-8.132399124780859134e-01
-4.227815082759551202e-01
1.919968916936830139e+00
-8.132399124780859134e-01
1.048946322947461152e+00
1.779237289580923864e-01
-3.627109845525503529e-01
-1.023486745510002516e+00
-2.014650386946180927e+00
-2.726051989674432297e-01
-1.293804102265323941e+00
1.769792607628318137e+00
4.182058238517114002e-01
2.079589908197947701e-01
-4.828520319993598320e-01
1.048946322947461152e+00
-1.224288896589313530e-01
1.679686822043211070e+00
1.178532052346876330e-01
1.018911061085758796e+00
2.980647764049018655e-01
8.987700136389493721e-01
7.485937043304374816e-01
8.386994899155446603e-01
-3.627109845525503529e-01
2.980647764049018655e-01
-6.235836593552660650e-02
-1.353874625988728653e+00
1.409369465287889645e+00
-4.828520319993598320e-01
7.485937043304374816e-01
-1.113592531095109806e+00
-1.113592531095109806e+00
-1.224288896589313530e-01
-1.224288896589313530e-01
2.379942526814971260e-01
1.199122632255973153e+00
-5.128872938610622434e-01
-2.375073529286609197e+00
-9.934514836483001599e-01
-2.134791434392990350e+00
3.281000382666042769e-01
1.779237289580923864e-01
6.885231806070327698e-01
1.439404727149592000e+00
-1.744333030190859501e+00
-1.894509339499371503e+00
-7.531693887546812016e-01
-2.044685648807883283e+00
8.987700136389493721e-01
1.289228417841080221e+00
-1.564121459020645366e+00
7.485937043304374816e-01
1.919968916936830139e+00
8.386994899155446603e-01
-5.729578175844669552e-01
-2.074720910669585638e+00
-3.927462464142527088e-01
-2.726051989674432297e-01
1.169087370394270797e+00
-1.534086197158943010e+00
-6.630636031695741339e-01
9.588405373623540839e-01
-1.524641515206337228e-01
5.778268151128288649e-02
-1.924544601361073859e+00
-5.729578175844669552e-01
-7.231341268929788457e-01
1.078981584809163508e+00
2.100180488107044496e+00
-5.429225557227645993e-01
4.182058238517114002e-01
-3.627109845525503529e-01
-8.132399124780859134e-01
-5.729578175844669552e-01
-1.744333030190859501e+00
-1.113592531095109806e+00
8.781794337298526321e-02
-2.425699371057408460e-01
-9.033456980631930922e-01
1.178532052346876330e-01
2.980647764049018655e-01
2.379942526814971260e-01
-1.233733578541919229e+00
1.649651560181508714e+00
-9.333809599248954481e-01
3.881705619900089888e-01
8.386994899155446603e-01
1.139052108532568441e+00
2.980647764049018655e-01
-9.239362779722898322e-02
-7.832046506163835575e-01
-3.232310407382423673e-02
1.199122632255973153e+00
-8.733104362014907363e-01
-2.425699371057408460e-01
-2.044685648807883283e+00
1.078981584809163508e+00
-1.534086197158943010e+00
1.178532052346876330e-01
-1.224288896589313530e-01
-2.104756172531287994e+00
1.779237289580923864e-01
1.169087370394270797e+00
1.779237289580923864e-01
-9.934514836483001599e-01
-5.128872938610622434e-01
1.779237289580923864e-01
-2.125346752440384901e-01
1.439404727149592000e+00
4.782763475751161120e-01
5.778268151128288649e-02
1.619616298319806358e+00
5.383468712985208793e-01
-5.429225557227645993e-01
2.774741964958051324e-02
1.478884670963900028e-01
-8.132399124780859134e-01
1.178532052346876330e-01
-1.504050935297240654e+00
5.383468712985208793e-01
-2.425699371057408460e-01
7.485937043304374816e-01
-3.026404608291455856e-01
3.001238343958115617e+00
8.386994899155446603e-01
-8.733104362014907363e-01
-2.425699371057408460e-01
-9.934514836483001599e-01
-6.930988650312764898e-01
1.199122632255973153e+00
8.386994899155446603e-01
4.782763475751161120e-01
-9.033456980631930922e-01
-4.227815082759551202e-01
-1.173663054818514517e+00
-2.287842212121860442e-03
-9.634162217865978040e-01
-7.531693887546812016e-01
1.478884670963900028e-01
1.139052108532568441e+00
-2.425699371057408460e-01
2.379942526814971260e-01
5.383468712985208793e-01
-1.824994133823361064e-01
-1.524641515206337228e-01
-3.627109845525503529e-01
1.178532052346876330e-01
2.379942526814971260e-01
-1.143627792956812161e+00
5.083116094368185234e-01
8.987700136389493721e-01
1.950004178798532495e+00
3.581353001283066328e-01
8.781794337298526321e-02
1.109016846670866085e+00
6.584879187453304139e-01
2.774741964958051324e-02
-8.432751743397883804e-01
1.619616298319806358e+00
-1.143627792956812161e+00
-2.726051989674432297e-01
-4.227815082759551202e-01
-1.624191982744050078e+00
3.881705619900089888e-01
-2.194861958116395062e+00
-4.227815082759551202e-01
-2.726051989674432297e-01
-1.263768840403621585e+00
5.383468712985208793e-01
3.281000382666042769e-01
-7.231341268929788457e-01
2.640815201617686903e+00
2.079589908197947701e-01
-4.828520319993598320e-01
-9.239362779722898322e-02
-6.330283413078716670e-01
-1.083557269233407228e+00
-7.231341268929788457e-01
5.383468712985208793e-01
6.284526568836279470e-01
-7.832046506163835575e-01
-4.528167701376574761e-01
-6.930988650312764898e-01
5.778268151128288649e-02
6.885231806070327698e-01
3.581353001283066328e-01
-1.224288896589313530e-01
-2.134791434392990350e+00
5.984173950219255911e-01
9.288052755006517280e-01
2.821026772787901482e+00
-6.235836593552660650e-02
-2.125346752440384901e-01
-4.528167701376574761e-01
-8.733104362014907363e-01
4.182058238517114002e-01
-2.134791434392990350e+00
1.559545774596401646e+00
-8.432751743397883804e-01
-1.323839364127026297e+00
-1.564121459020645366e+00
-2.125346752440384901e-01
-2.425699371057408460e-01
-2.125346752440384901e-01
7.485937043304374816e-01
-9.333809599248954481e-01
-7.231341268929788457e-01
-6.330283413078716670e-01
2.680295145431995096e-01
4.782763475751161120e-01
-9.934514836483001599e-01
-3.627109845525503529e-01
-6.330283413078716670e-01
2.774741964958051324e-02
-9.934514836483001599e-01
-1.894509339499371503e+00
2.971203082096413262e+00
-3.232310407382423673e-02
1.199122632255973153e+00
2.379942526814971260e-01
1.139052108532568441e+00
1.289228417841080221e+00
-1.224288896589313530e-01
-2.425699371057408460e-01
-5.128872938610622434e-01
7.786289661921398375e-01
1.289228417841080221e+00
3.881705619900089888e-01
-2.254932481839799774e+00
-5.128872938610622434e-01
-1.224288896589313530e-01
-1.083557269233407228e+00
1.379334203426187289e+00
1.589581036458104002e+00
1.679686822043211070e+00
1.829863131351722849e+00
8.987700136389493721e-01
-9.239362779722898322e-02
-7.531693887546812016e-01
6.584879187453304139e-01
-7.531693887546812016e-01
1.478884670963900028e-01
1.799827869490020493e+00
6.284526568836279470e-01
-8.733104362014907363e-01
-1.353874625988728653e+00
-9.634162217865978040e-01
5.683821331602232352e-01
-4.828520319993598320e-01
4.482410857134137561e-01
-1.924544601361073859e+00
8.386994899155446603e-01
-6.330283413078716670e-01
-1.804403553914264213e+00
8.987700136389493721e-01
8.086642280538421934e-01
7.786289661921398375e-01
-1.083557269233407228e+00
-1.224288896589313530e-01
-3.232310407382423673e-02
7.185584424687351257e-01
1.529510512734699290e+00
-8.132399124780859134e-01
-2.726051989674432297e-01
1.169087370394270797e+00
-1.173663054818514517e+00
-1.744333030190859501e+00
1.478884670963900028e-01
6.284526568836279470e-01
-6.330283413078716670e-01
-6.330283413078716670e-01
6.885231806070327698e-01
-8.432751743397883804e-01
-2.726051989674432297e-01
-9.634162217865978040e-01
-7.832046506163835575e-01
-2.125346752440384901e-01
1.478884670963900028e-01
2.980647764049018655e-01
9.588405373623540839e-01
-3.026404608291455856e-01
-5.729578175844669552e-01
-1.564121459020645366e+00
7.485937043304374816e-01
-9.033456980631930922e-01
-3.927462464142527088e-01
5.083116094368185234e-01
1.319263679702782577e+00
5.778268151128288649e-02
-1.524641515206337228e-01
5.778268151128288649e-02
-5.729578175844669552e-01
9.588405373623540839e-01
2.774741964958051324e-02
1.769792607628318137e+00
-1.053522007371704872e+00
9.588405373623540839e-01
-1.624191982744050078e+00
2.079589908197947701e-01
3.281000382666042769e-01
-8.132399124780859134e-01
6.885231806070327698e-01
2.379942526814971260e-01
-2.014650386946180927e+00
-1.383909887850431009e+00
-7.832046506163835575e-01
1.199122632255973153e+00
-1.173663054818514517e+00
5.778268151128288649e-02
-1.383909887850431009e+00
-3.627109845525503529e-01
6.584879187453304139e-01
8.086642280538421934e-01
-6.630636031695741339e-01
-1.113592531095109806e+00
5.984173950219255911e-01
-8.132399124780859134e-01
-7.832046506163835575e-01
-9.333809599248954481e-01
1.199122632255973153e+00
-5.429225557227645993e-01
-9.239362779722898322e-02
-2.287842212121860442e-03
6.284526568836279470e-01
-3.326757226908479970e-01
4.482410857134137561e-01
-1.203698316680216873e+00
-2.125346752440384901e-01
-1.113592531095109806e+00
-2.134791434392990350e+00
-9.934514836483001599e-01
-2.726051989674432297e-01
-1.684262506467454790e+00
-1.714297768329157146e+00
-6.630636031695741339e-01
1.048946322947461152e+00
1.478884670963900028e-01
1.199122632255973153e+00
3.881705619900089888e-01
8.687347517772470162e-01
-5.429225557227645993e-01
8.987700136389493721e-01
-5.429225557227645993e-01
-1.173663054818514517e+00
2.980647764049018655e-01
-4.528167701376574761e-01
1.078981584809163508e+00
8.086642280538421934e-01
5.383468712985208793e-01
-1.143627792956812161e+00
2.640815201617686903e+00
-7.832046506163835575e-01
1.589581036458104002e+00
-3.026404608291455856e-01
1.379334203426187289e+00
-5.729578175844669552e-01
7.786289661921398375e-01
2.379942526814971260e-01
1.919968916936830139e+00
-1.173663054818514517e+00
1.178532052346876330e-01
8.781794337298526321e-02
-1.894509339499371503e+00
-1.924544601361073859e+00
-3.927462464142527088e-01
9.288052755006517280e-01
-1.744333030190859501e+00
1.289228417841080221e+00
-7.531693887546812016e-01
6.284526568836279470e-01
-5.729578175844669552e-01
-2.726051989674432297e-01
1.478884670963900028e-01
-8.733104362014907363e-01
4.482410857134137561e-01
3.581353001283066328e-01
4.482410857134137561e-01
1.319263679702782577e+00
-6.630636031695741339e-01
-8.132399124780859134e-01
-1.224288896589313530e-01
8.781794337298526321e-02
1.018911061085758796e+00
3.581353001283066328e-01
-6.330283413078716670e-01
-9.333809599248954481e-01
2.379942526814971260e-01
-7.531693887546812016e-01
2.010074702521936985e+00
1.169087370394270797e+00
-9.333809599248954481e-01
1.409369465287889645e+00
-1.504050935297240654e+00
7.185584424687351257e-01
1.349298941564484933e+00
5.778268151128288649e-02
-1.684262506467454790e+00
1.048946322947461152e+00
1.199122632255973153e+00
1.178532052346876330e-01
-8.432751743397883804e-01
-1.504050935297240654e+00
1.229157894117675509e+00
5.383468712985208793e-01
1.319263679702782577e+00
4.782763475751161120e-01
8.687347517772470162e-01
1.779237289580923864e-01
-1.023486745510002516e+00
-9.239362779722898322e-02
9.588405373623540839e-01
7.786289661921398375e-01
1.379334203426187289e+00
-1.684262506467454790e+00
9.588405373623540839e-01
-1.894509339499371503e+00
2.774741964958051324e-02
9.588405373623540839e-01
1.109016846670866085e+00
9.288052755006517280e-01
2.550709416032579835e+00
7.786289661921398375e-01
-1.224288896589313530e-01
6.584879187453304139e-01
8.687347517772470162e-01
-4.828520319993598320e-01
-2.287842212121860442e-03
-2.585320362318526133e+00
4.782763475751161120e-01
-1.173663054818514517e+00
-2.525249838595121421e+00
1.889933655075127783e+00
7.786289661921398375e-01
-2.284967743701502130e+00
-1.474015673435538298e+00
1.769792607628318137e+00
-1.804403553914264213e+00
1.439404727149592000e+00
-9.239362779722898322e-02
2.680295145431995096e-01
3.281000382666042769e-01
7.786289661921398375e-01
-6.330283413078716670e-01
5.778268151128288649e-02
-2.287842212121860442e-03
9.888757992240564398e-01
-2.287842212121860442e-03
9.888757992240564398e-01
1.169087370394270797e+00
1.499475250872996934e+00
9.588405373623540839e-01
-2.287842212121860442e-03
-1.113592531095109806e+00
-2.125346752440384901e-01
2.774741964958051324e-02
1.589581036458104002e+00
2.079589908197947701e-01
6.284526568836279470e-01
2.680295145431995096e-01
-6.235836593552660650e-02
1.559545774596401646e+00
3.281000382666042769e-01
3.281000382666042769e-01
4.182058238517114002e-01
2.774741964958051324e-02
-1.413945149712133365e+00
4.182058238517114002e-01
3.881705619900089888e-01
4.482410857134137561e-01
-1.894509339499371503e+00
1.139052108532568441e+00
8.086642280538421934e-01
1.559545774596401646e+00
2.980647764049018655e-01
-6.235836593552660650e-02
1.779237289580923864e-01
-2.675426147903633201e+00
5.683821331602232352e-01
-1.824994133823361064e-01
-1.824994133823361064e-01
9.288052755006517280e-01
-2.425699371057408460e-01
3.281000382666042769e-01
9.888757992240564398e-01
6.584879187453304139e-01
-4.227815082759551202e-01
1.259193155979377865e+00
4.482410857134137561e-01
-2.014650386946180927e+00
9.588405373623540839e-01
1.178532052346876330e-01
1.679686822043211070e+00
2.040109964383639785e+00
1.379334203426187289e+00
9.588405373623540839e-01
-3.026404608291455856e-01
1.439404727149592000e+00
1.619616298319806358e+00
1.109016846670866085e+00
5.683821331602232352e-01
1.178532052346876330e-01
-9.239362779722898322e-02
6.284526568836279470e-01
-1.083557269233407228e+00
-5.429225557227645993e-01
-9.033456980631930922e-01
2.774741964958051324e-02
-1.053522007371704872e+00
-3.846801360510025525e+00
-1.924544601361073859e+00
2.680295145431995096e-01
-4.227815082759551202e-01
-1.744333030190859501e+00
1.379334203426187289e+00
-1.894509339499371503e+00
2.680295145431995096e-01
-3.627109845525503529e-01
-1.083557269233407228e+00
6.885231806070327698e-01
8.781794337298526321e-02
1.889933655075127783e+00
-1.203698316680216873e+00
5.683821331602232352e-01
3.881705619900089888e-01
-7.231341268929788457e-01
6.284526568836279470e-01
-1.383909887850431009e+00
7.786289661921398375e-01
-6.630636031695741339e-01
-8.733104362014907363e-01
1.018911061085758796e+00
2.774741964958051324e-02
6.584879187453304139e-01
-1.564121459020645366e+00
-1.053522007371704872e+00
5.778268151128288649e-02
7.485937043304374816e-01
7.786289661921398375e-01
-7.531693887546812016e-01
1.478884670963900028e-01
-1.504050935297240654e+00
7.485937043304374816e-01
1.178532052346876330e-01
-9.033456980631930922e-01
-8.132399124780859134e-01
-1.684262506467454790e+00
-1.053522007371704872e+00
-9.033456980631930922e-01
1.779237289580923864e-01
2.079589908197947701e-01
-1.143627792956812161e+00
-4.528167701376574761e-01
-1.383909887850431009e+00
-2.125346752440384901e-01
7.786289661921398375e-01
-2.125346752440384901e-01
9.888757992240564398e-01
2.580744677894282191e+00
-3.326757226908479970e-01
-4.227815082759551202e-01
-8.733104362014907363e-01
-4.528167701376574761e-01
7.185584424687351257e-01
-8.432751743397883804e-01
8.781794337298526321e-02
-1.083557269233407228e+00
6.885231806070327698e-01
8.687347517772470162e-01
-1.744333030190859501e+00
-3.927462464142527088e-01
2.370497844862365699e+00
1.478884670963900028e-01
-2.425699371057408460e-01
7.786289661921398375e-01
3.581353001283066328e-01
-3.232310407382423673e-02
9.588405373623540839e-01
-1.954579863222776215e+00
-6.330283413078716670e-01
-1.323839364127026297e+00
-8.132399124780859134e-01
-8.132399124780859134e-01
-1.474015673435538298e+00
-1.224288896589313530e-01
2.040109964383639785e+00
-9.033456980631930922e-01
6.584879187453304139e-01
2.379942526814971260e-01
1.169087370394270797e+00
6.284526568836279470e-01
-4.828520319993598320e-01
-9.934514836483001599e-01
7.786289661921398375e-01
1.169087370394270797e+00
-9.634162217865978040e-01
-9.333809599248954481e-01
2.070145226245342140e+00
-1.053522007371704872e+00
-3.927462464142527088e-01
1.169087370394270797e+00
1.679686822043211070e+00
4.482410857134137561e-01
7.485937043304374816e-01
5.683821331602232352e-01
-2.726051989674432297e-01
2.400533106724068055e+00
1.919968916936830139e+00
-1.293804102265323941e+00
5.984173950219255911e-01
-1.053522007371704872e+00
-2.405108791148311997e+00
5.083116094368185234e-01
-2.254932481839799774e+00
-8.132399124780859134e-01
6.885231806070327698e-01
-6.330283413078716670e-01
-9.934514836483001599e-01
1.529510512734699290e+00
3.281000382666042769e-01
-4.227815082759551202e-01
1.109016846670866085e+00
7.485937043304374816e-01
1.859898393213425427e+00
4.782763475751161120e-01
1.478884670963900028e-01
1.859898393213425427e+00
9.288052755006517280e-01
-8.733104362014907363e-01
4.782763475751161120e-01
1.409369465287889645e+00
1.048946322947461152e+00
2.680295145431995096e-01
9.288052755006517280e-01
4.182058238517114002e-01
-6.330283413078716670e-01
-2.224897219978097418e+00
-3.927462464142527088e-01
-1.023486745510002516e+00
-1.203698316680216873e+00
1.178532052346876330e-01
5.984173950219255911e-01
-6.330283413078716670e-01
9.288052755006517280e-01
-7.832046506163835575e-01
8.781794337298526321e-02
-1.474015673435538298e+00
3.881705619900089888e-01
-3.026404608291455856e-01
6.885231806070327698e-01
-2.726051989674432297e-01
-1.524641515206337228e-01
-5.729578175844669552e-01
6.284526568836279470e-01
-5.729578175844669552e-01
2.379942526814971260e-01
1.478884670963900028e-01
-6.930988650312764898e-01
1.649651560181508714e+00
-2.074720910669585638e+00
-1.594156720882347722e+00
-8.432751743397883804e-01
-1.224288896589313530e-01
6.284526568836279470e-01
7.485937043304374816e-01
-6.330283413078716670e-01
1.018911061085758796e+00
1.109016846670866085e+00
4.182058238517114002e-01
-2.726051989674432297e-01
1.478884670963900028e-01
3.281000382666042769e-01
-2.726051989674432297e-01
4.482410857134137561e-01
1.589581036458104002e+00
-1.053522007371704872e+00
-4.227815082759551202e-01
6.284526568836279470e-01
5.984173950219255911e-01
-1.524641515206337228e-01
-6.630636031695741339e-01
7.185584424687351257e-01
1.379334203426187289e+00
5.083116094368185234e-01
9.888757992240564398e-01
-4.528167701376574761e-01
1.439404727149592000e+00
5.683821331602232352e-01
1.048946322947461152e+00
8.987700136389493721e-01
-6.930988650312764898e-01
1.289228417841080221e+00
3.581353001283066328e-01
8.687347517772470162e-01
5.083116094368185234e-01
1.259193155979377865e+00
-1.173663054818514517e+00
-9.934514836483001599e-01
1.109016846670866085e+00
1.439404727149592000e+00
-9.634162217865978040e-01
-8.733104362014907363e-01
1.679686822043211070e+00
-1.263768840403621585e+00
1.439404727149592000e+00
6.584879187453304139e-01
-3.065884552105763827e+00
-8.733104362014907363e-01
-1.113592531095109806e+00
3.881705619900089888e-01
-5.729578175844669552e-01
1.478884670963900028e-01
-4.828520319993598320e-01
5.083116094368185234e-01
-6.029930794461693111e-01
1.679686822043211070e+00
6.284526568836279470e-01
-2.134791434392990350e+00
-5.429225557227645993e-01
4.182058238517114002e-01
2.379942526814971260e-01
4.182058238517114002e-01
-1.083557269233407228e+00
9.888757992240564398e-01
-9.634162217865978040e-01
-9.239362779722898322e-02
1.018911061085758796e+00
-1.203698316680216873e+00
-1.233733578541919229e+00
-1.173663054818514517e+00
3.581353001283066328e-01
1.109016846670866085e+00
-2.555285100456823777e+00
9.288052755006517280e-01
-3.326757226908479970e-01
-2.287842212121860442e-03
-6.029930794461693111e-01
9.288052755006517280e-01
-2.425699371057408460e-01
1.529510512734699290e+00
5.383468712985208793e-01
-1.413945149712133365e+00
2.680295145431995096e-01
3.281000382666042769e-01
-9.033456980631930922e-01
8.687347517772470162e-01
-6.630636031695741339e-01
1.169087370394270797e+00
-1.984615125084478571e+00
4.482410857134137561e-01
-6.930988650312764898e-01
-9.333809599248954481e-01
1.499475250872996934e+00
1.078981584809163508e+00
-2.125346752440384901e-01
5.984173950219255911e-01
1.319263679702782577e+00
-6.235836593552660650e-02
-1.524641515206337228e-01
-3.026404608291455856e-01
-8.132399124780859134e-01
-2.014650386946180927e+00
7.185584424687351257e-01
1.178532052346876330e-01
5.383468712985208793e-01
-3.326757226908479970e-01
-3.232310407382423673e-02
8.687347517772470162e-01
-9.634162217865978040e-01
-2.726051989674432297e-01
2.370497844862365699e+00
1.439404727149592000e+00
-5.429225557227645993e-01
8.386994899155446603e-01
-3.927462464142527088e-01
1.379334203426187289e+00
-5.429225557227645993e-01
-4.528167701376574761e-01
-2.287842212121860442e-03
1.619616298319806358e+00
1.709722083904913426e+00
-1.293804102265323941e+00
-1.824994133823361064e-01
5.083116094368185234e-01
-3.326757226908479970e-01
-3.232310407382423673e-02
-2.726051989674432297e-01
-2.726051989674432297e-01
-6.235836593552660650e-02
1.349298941564484933e+00
-3.326757226908479970e-01
-6.330283413078716670e-01
2.670850463479389258e+00
2.370497844862365699e+00
-1.714297768329157146e+00
-3.326757226908479970e-01
-3.927462464142527088e-01
1.889933655075127783e+00
5.683821331602232352e-01
-4.828520319993598320e-01
1.439404727149592000e+00
8.386994899155446603e-01
-1.224288896589313530e-01
1.679686822043211070e+00
4.182058238517114002e-01
1.259193155979377865e+00
4.482410857134137561e-01
-5.128872938610622434e-01
3.581353001283066328e-01
7.786289661921398375e-01
1.739757345766615781e+00
5.984173950219255911e-01
2.680295145431995096e-01
2.079589908197947701e-01
-9.934514836483001599e-01
-6.029930794461693111e-01
3.581353001283066328e-01
-2.855637719073847336e+00
-7.531693887546812016e-01
-2.164826696254692706e+00
-9.239362779722898322e-02
1.799827869490020493e+00
-3.232310407382423673e-02
-5.128872938610622434e-01
8.386994899155446603e-01
-6.029930794461693111e-01
1.048946322947461152e+00
8.781794337298526321e-02
4.782763475751161120e-01
-1.824994133823361064e-01
6.584879187453304139e-01
-9.333809599248954481e-01
5.083116094368185234e-01
-8.432751743397883804e-01
-2.726051989674432297e-01
2.379942526814971260e-01
-1.053522007371704872e+00
5.083116094368185234e-01
-1.143627792956812161e+00
2.079589908197947701e-01
-9.239362779722898322e-02
-1.173663054818514517e+00
8.987700136389493721e-01
8.781794337298526321e-02
1.048946322947461152e+00
3.281000382666042769e-01
1.018911061085758796e+00
4.782763475751161120e-01
-6.330283413078716670e-01
3.281000382666042769e-01
-8.432751743397883804e-01
-1.984615125084478571e+00
8.386994899155446603e-01
4.782763475751161120e-01
-1.524641515206337228e-01
-6.630636031695741339e-01
-8.432751743397883804e-01
-7.231341268929788457e-01
-1.083557269233407228e+00
-3.627109845525503529e-01
2.379942526814971260e-01
2.774741964958051324e-02
1.139052108532568441e+00
-1.824994133823361064e-01
4.782763475751161120e-01
4.182058238517114002e-01
-1.524641515206337228e-01
-3.927462464142527088e-01
-3.627109845525503529e-01
8.987700136389493721e-01
-2.074720910669585638e+00
-2.287842212121860442e-03
1.779237289580923864e-01
3.281000382666042769e-01
-5.128872938610622434e-01
-2.675426147903633201e+00
7.485937043304374816e-01
-9.333809599248954481e-01
1.139052108532568441e+00
2.379942526814971260e-01
1.109016846670866085e+00
-7.832046506163835575e-01
5.083116094368185234e-01
-3.927462464142527088e-01
-1.053522007371704872e+00
8.687347517772470162e-01
-2.125346752440384901e-01
3.281000382666042769e-01
-2.287842212121860442e-03
-1.293804102265323941e+00
-6.930988650312764898e-01
-3.627109845525503529e-01
2.980647764049018655e-01
1.829863131351722849e+00
2.379942526814971260e-01
-5.729578175844669552e-01
-1.083557269233407228e+00
2.379942526814971260e-01
-1.224288896589313530e-01
2.079589908197947701e-01
-1.113592531095109806e+00
-2.284967743701502130e+00
-6.930988650312764898e-01
-6.235836593552660650e-02
1.980039440660234851e+00
-9.634162217865978040e-01
1.178532052346876330e-01
2.430568368585770411e+00
-8.733104362014907363e-01
6.584879187453304139e-01
1.919968916936830139e+00
1.289228417841080221e+00
1.169087370394270797e+00
-1.744333030190859501e+00
-6.930988650312764898e-01
-5.429225557227645993e-01
1.078981584809163508e+00
-4.528167701376574761e-01
5.383468712985208793e-01
-1.083557269233407228e+00
-6.029930794461693111e-01
-9.934514836483001599e-01
-6.330283413078716670e-01
3.581353001283066328e-01
-1.534086197158943010e+00
-4.528167701376574761e-01
-7.231341268929788457e-01
5.984173950219255911e-01
7.485937043304374816e-01
-6.630636031695741339e-01
-1.203698316680216873e+00
-3.232310407382423673e-02
4.782763475751161120e-01
-3.026404608291455856e-01
-7.832046506163835575e-01
-6.930988650312764898e-01
1.529510512734699290e+00
1.799827869490020493e+00
2.379942526814971260e-01
-3.232310407382423673e-02
-6.235836593552660650e-02
-9.239362779722898322e-02
7.786289661921398375e-01
8.687347517772470162e-01
-7.832046506163835575e-01
-1.143627792956812161e+00
1.349298941564484933e+00
-9.033456980631930922e-01
1.078981584809163508e+00
3.281000382666042769e-01
1.078981584809163508e+00
1.478884670963900028e-01
-7.231341268929788457e-01
-7.531693887546812016e-01
2.460603630447472767e+00
5.083116094368185234e-01
2.774741964958051324e-02
7.786289661921398375e-01
8.386994899155446603e-01
-6.029930794461693111e-01
2.250356797415556276e+00
-2.425699371057408460e-01
4.182058238517114002e-01
3.581353001283066328e-01
8.086642280538421934e-01
1.779237289580923864e-01
-4.828520319993598320e-01
2.680295145431995096e-01
5.083116094368185234e-01
7.786289661921398375e-01
8.687347517772470162e-01
-6.330283413078716670e-01
2.160251011830449208e+00
9.888757992240564398e-01
-9.239362779722898322e-02
-9.333809599248954481e-01
-6.630636031695741339e-01
-2.125346752440384901e-01
8.781794337298526321e-02
-4.528167701376574761e-01
1.439404727149592000e+00
5.683821331602232352e-01
-1.053522007371704872e+00
4.782763475751161120e-01
3.091344129543222685e+00
-3.232310407382423673e-02
-1.023486745510002516e+00
3.581353001283066328e-01
-3.627109845525503529e-01
-5.729578175844669552e-01
6.885231806070327698e-01
-3.232310407382423673e-02
1.478884670963900028e-01
5.984173950219255911e-01
1.769792607628318137e+00
8.386994899155446603e-01
3.581353001283066328e-01
-9.333809599248954481e-01
9.888757992240564398e-01
1.439404727149592000e+00
-1.504050935297240654e+00
-4.227815082759551202e-01
-1.824994133823361064e-01
-5.729578175844669552e-01
-1.443980411573835720e+00
1.259193155979377865e+00
-9.333809599248954481e-01
9.588405373623540839e-01
1.169087370394270797e+00
1.319263679702782577e+00
-9.934514836483001599e-01
-1.143627792956812161e+00
2.680295145431995096e-01
2.980647764049018655e-01
2.980647764049018655e-01
-3.026404608291455856e-01
-3.232310407382423673e-02
-1.714297768329157146e+00
1.589581036458104002e+00
-3.232310407382423673e-02
-1.594156720882347722e+00
6.284526568836279470e-01
-2.287842212121860442e-03
8.987700136389493721e-01
6.885231806070327698e-01
-9.033456980631930922e-01
-5.729578175844669552e-01
1.859898393213425427e+00
-3.627109845525503529e-01
-1.824994133823361064e-01
-2.726051989674432297e-01
2.680295145431995096e-01
9.288052755006517280e-01
-1.443980411573835720e+00
-1.113592531095109806e+00
-7.231341268929788457e-01
-3.627109845525503529e-01
1.779237289580923864e-01
-1.224288896589313530e-01
5.383468712985208793e-01
-1.524641515206337228e-01
-2.465179314871716709e+00
1.178532052346876330e-01
1.439404727149592000e+00
1.078981584809163508e+00
5.984173950219255911e-01
-2.585320362318526133e+00
2.774741964958051324e-02
2.680295145431995096e-01
6.584879187453304139e-01
1.409369465287889645e+00
-3.026404608291455856e-01
8.086642280538421934e-01
-1.233733578541919229e+00
-8.132399124780859134e-01
3.881705619900089888e-01
-6.029930794461693111e-01
1.709722083904913426e+00
-9.333809599248954481e-01
5.984173950219255911e-01
-9.634162217865978040e-01
-7.531693887546812016e-01
-1.293804102265323941e+00
6.284526568836279470e-01
1.649651560181508714e+00
-5.729578175844669552e-01
6.284526568836279470e-01
3.281000382666042769e-01
-1.443980411573835720e+00
1.109016846670866085e+00
5.683821331602232352e-01
-2.425699371057408460e-01
5.778268151128288649e-02
-5.429225557227645993e-01
-6.029930794461693111e-01
-1.203698316680216873e+00
-5.729578175844669552e-01
-1.524641515206337228e-01
1.779237289580923864e-01
-2.125346752440384901e-01
-2.425699371057408460e-01
1.178532052346876330e-01
2.379942526814971260e-01
5.778268151128288649e-02
1.478884670963900028e-01
1.199122632255973153e+00
1.478884670963900028e-01
-7.832046506163835575e-01
-3.326757226908479970e-01
-1.143627792956812161e+00
-4.828520319993598320e-01
7.786289661921398375e-01
-1.173663054818514517e+00
1.048946322947461152e+00
-2.284967743701502130e+00
2.680295145431995096e-01
-6.330283413078716670e-01
-1.143627792956812161e+00
-1.083557269233407228e+00
-1.353874625988728653e+00
5.383468712985208793e-01
-1.894509339499371503e+00
-6.235836593552660650e-02
-2.287842212121860442e-03
-9.033456980631930922e-01
1.559545774596401646e+00
6.885231806070327698e-01
-1.233733578541919229e+00
2.379942526814971260e-01
-2.125346752440384901e-01
7.485937043304374816e-01
-8.132399124780859134e-01
-1.413945149712133365e+00
1.349298941564484933e+00
-8.432751743397883804e-01
-4.528167701376574761e-01
1.478884670963900028e-01
5.778268151128288649e-02
-3.627109845525503529e-01
-2.014650386946180927e+00
-1.083557269233407228e+00
8.987700136389493721e-01
-4.227815082759551202e-01
-1.323839364127026297e+00
5.778268151128288649e-02
7.185584424687351257e-01
-1.774368292052561857e+00
-3.627109845525503529e-01
-9.239362779722898322e-02
4.182058238517114002e-01
-2.726051989674432297e-01
1.319263679702782577e+00
-1.684262506467454790e+00
-9.239362779722898322e-02
-2.164826696254692706e+00
2.079589908197947701e-01
-1.474015673435538298e+00
1.289228417841080221e+00
-1.053522007371704872e+00
3.881705619900089888e-01
-1.524641515206337228e-01
-1.774368292052561857e+00
1.478884670963900028e-01
-2.315003005563204486e+00
-1.224288896589313530e-01
-1.504050935297240654e+00
1.048946322947461152e+00
1.619616298319806358e+00
-9.239362779722898322e-02
1.259193155979377865e+00
7.485937043304374816e-01
2.010074702521936985e+00
-4.227815082759551202e-01
-6.330283413078716670e-01
1.109016846670866085e+00
-2.425699371057408460e-01
-8.733104362014907363e-01
-3.627109845525503529e-01
-6.029930794461693111e-01
2.130215749968746852e+00
3.881705619900089888e-01
-3.232310407382423673e-02
-6.630636031695741339e-01
1.199122632255973153e+00
5.683821331602232352e-01
-6.330283413078716670e-01
1.229157894117675509e+00
-1.774368292052561857e+00
2.280392059277258632e+00
-2.287842212121860442e-03
2.680295145431995096e-01
8.687347517772470162e-01
-4.227815082759551202e-01
2.079589908197947701e-01
1.478884670963900028e-01
-1.023486745510002516e+00
2.190286273692151564e+00
1.169087370394270797e+00
5.083116094368185234e-01
1.559545774596401646e+00
-1.524641515206337228e-01
-1.224288896589313530e-01
-1.233733578541919229e+00
1.109016846670866085e+00
-2.164826696254692706e+00
2.680295145431995096e-01
4.182058238517114002e-01
-6.330283413078716670e-01
7.185584424687351257e-01
2.430568368585770411e+00
8.086642280538421934e-01
8.687347517772470162e-01
-5.429225557227645993e-01
-6.029930794461693111e-01
1.439404727149592000e+00
-1.824994133823361064e-01
-3.627109845525503529e-01
-5.729578175844669552e-01
-6.930988650312764898e-01
2.160251011830449208e+00
5.383468712985208793e-01
-8.132399124780859134e-01
-1.113592531095109806e+00
2.079589908197947701e-01
1.018911061085758796e+00
2.079589908197947701e-01
-1.524641515206337228e-01
-6.330283413078716670e-01
-2.287842212121860442e-03
-1.524641515206337228e-01
-1.263768840403621585e+00
-5.128872938610622434e-01
5.984173950219255911e-01
-1.443980411573835720e+00
-7.832046506163835575e-01
4.182058238517114002e-01
2.610779939755984547e+00
-5.128872938610622434e-01
-3.232310407382423673e-02
9.888757992240564398e-01
-1.053522007371704872e+00
3.881705619900089888e-01
6.885231806070327698e-01
1.139052108532568441e+00
-3.927462464142527088e-01
-6.235836593552660650e-02
2.980647764049018655e-01
1.289228417841080221e+00
-4.227815082759551202e-01
1.779237289580923864e-01
2.379942526814971260e-01
6.885231806070327698e-01
1.139052108532568441e+00
-3.026404608291455856e-01
-1.083557269233407228e+00
2.379942526814971260e-01
1.980039440660234851e+00
-5.429225557227645993e-01
-2.726051989674432297e-01
4.782763475751161120e-01
-3.627109845525503529e-01
-1.113592531095109806e+00
-1.224288896589313530e-01
-7.832046506163835575e-01
2.079589908197947701e-01
-3.627109845525503529e-01
-8.432751743397883804e-01
8.781794337298526321e-02
-6.930988650312764898e-01
-9.333809599248954481e-01
-6.235836593552660650e-02
2.774741964958051324e-02
-6.630636031695741339e-01
-3.232310407382423673e-02
-6.330283413078716670e-01
3.281000382666042769e-01
8.781794337298526321e-02
2.220321535553853920e+00
2.774741964958051324e-02
-6.330283413078716670e-01
2.379942526814971260e-01
-5.128872938610622434e-01
1.349298941564484933e+00
3.881705619900089888e-01
-9.033456980631930922e-01
-1.744333030190859501e+00
-4.828520319993598320e-01
2.079589908197947701e-01
1.139052108532568441e+00
1.078981584809163508e+00
-8.432751743397883804e-01
-9.333809599248954481e-01
-3.232310407382423673e-02
-1.824994133823361064e-01
-2.125346752440384901e-01
-5.128872938610622434e-01
-1.474015673435538298e+00
8.386994899155446603e-01
8.086642280538421934e-01
1.409369465287889645e+00
9.888757992240564398e-01
-4.828520319993598320e-01
2.490638892309175123e+00
1.779237289580923864e-01
1.078981584809163508e+00
4.482410857134137561e-01
6.885231806070327698e-01
-8.132399124780859134e-01
9.888757992240564398e-01
1.048946322947461152e+00
-1.684262506467454790e+00
-2.224897219978097418e+00
-2.425699371057408460e-01
1.769792607628318137e+00
6.584879187453304139e-01
5.984173950219255911e-01
-2.224897219978097418e+00
-2.164826696254692706e+00
-3.232310407382423673e-02
-6.930988650312764898e-01
6.584879187453304139e-01
2.070145226245342140e+00
-1.924544601361073859e+00
4.482410857134137561e-01
1.779237289580923864e-01
1.259193155979377865e+00
1.469439989011294578e+00
-3.232310407382423673e-02
5.984173950219255911e-01
2.971203082096413262e+00
-1.293804102265323941e+00
-1.894509339499371503e+00
1.529510512734699290e+00
-4.227815082759551202e-01
1.478884670963900028e-01
-9.634162217865978040e-01
-1.023486745510002516e+00
-2.425699371057408460e-01
2.310427321138960988e+00
1.478884670963900028e-01
5.778268151128288649e-02
2.680295145431995096e-01
7.185584424687351257e-01
-1.894509339499371503e+00
-1.203698316680216873e+00
1.229157894117675509e+00
-1.293804102265323941e+00
1.739757345766615781e+00
1.950004178798532495e+00
1.018911061085758796e+00
1.829863131351722849e+00
-9.333809599248954481e-01
-4.227815082759551202e-01
-3.627109845525503529e-01
-1.233733578541919229e+00
-9.239362779722898322e-02
-1.534086197158943010e+00
-1.654227244605752434e+00
3.581353001283066328e-01
-2.425699371057408460e-01
-9.634162217865978040e-01
3.881705619900089888e-01
-1.714297768329157146e+00
-1.624191982744050078e+00
-6.930988650312764898e-01
1.829863131351722849e+00
-3.927462464142527088e-01
2.079589908197947701e-01
5.683821331602232352e-01
-3.326757226908479970e-01
-6.029930794461693111e-01
-7.832046506163835575e-01
-2.125346752440384901e-01
7.485937043304374816e-01
-1.744333030190859501e+00
3.281000382666042769e-01
-1.353874625988728653e+00
-1.353874625988728653e+00
-1.113592531095109806e+00
2.980647764049018655e-01
5.778268151128288649e-02
8.687347517772470162e-01
-9.239362779722898322e-02
-1.504050935297240654e+00
3.581353001283066328e-01
4.782763475751161120e-01
-1.413945149712133365e+00
2.079589908197947701e-01
-6.235836593552660650e-02
1.859898393213425427e+00
-1.023486745510002516e+00
6.584879187453304139e-01
5.383468712985208793e-01
2.774741964958051324e-02
2.680295145431995096e-01
-6.029930794461693111e-01
-6.330283413078716670e-01
2.430568368585770411e+00
-1.224288896589313530e-01
2.680295145431995096e-01
-9.239362779722898322e-02
-1.233733578541919229e+00
-1.383909887850431009e+00
-6.330283413078716670e-01
2.774741964958051324e-02
1.889933655075127783e+00
-1.954579863222776215e+00
-1.504050935297240654e+00
-2.125346752440384901e-01
3.281000382666042769e-01
1.048946322947461152e+00
-1.224288896589313530e-01
-3.627109845525503529e-01
5.984173950219255911e-01
-9.333809599248954481e-01
-6.235836593552660650e-02
-3.627109845525503529e-01
2.379942526814971260e-01
6.885231806070327698e-01
3.281000382666042769e-01
-1.053522007371704872e+00
-5.729578175844669552e-01
8.687347517772470162e-01
-1.293804102265323941e+00
5.383468712985208793e-01
4.182058238517114002e-01
-6.330283413078716670e-01
-1.824994133823361064e-01
1.478884670963900028e-01
-1.203698316680216873e+00
-4.828520319993598320e-01
-1.323839364127026297e+00
-9.239362779722898322e-02
-6.235836593552660650e-02
-9.634162217865978040e-01
1.859898393213425427e+00
-4.528167701376574761e-01
-1.624191982744050078e+00
-1.023486745510002516e+00
-1.263768840403621585e+00
3.881705619900089888e-01
1.178532052346876330e-01
-3.627109845525503529e-01
-1.984615125084478571e+00
-1.624191982744050078e+00
2.774741964958051324e-02
1.078981584809163508e+00
5.984173950219255911e-01
-4.528167701376574761e-01
-1.684262506467454790e+00
-6.630636031695741339e-01
-1.053522007371704872e+00
2.980647764049018655e-01
2.379942526814971260e-01
-1.224288896589313530e-01
-9.634162217865978040e-01
-6.330283413078716670e-01
-3.026404608291455856e-01
-5.128872938610622434e-01
-1.524641515206337228e-01
-1.224288896589313530e-01
2.079589908197947701e-01
1.439404727149592000e+00
-1.083557269233407228e+00
3.281000382666042769e-01
-5.729578175844669552e-01
-3.026404608291455856e-01
-2.726051989674432297e-01
5.383468712985208793e-01
-4.227815082759551202e-01
2.430568368585770411e+00
6.584879187453304139e-01
-5.429225557227645993e-01
3.881705619900089888e-01
2.070145226245342140e+00
-1.654227244605752434e+00
2.980647764049018655e-01
5.984173950219255911e-01
-4.227815082759551202e-01
-5.429225557227645993e-01
-1.654227244605752434e+00
-1.173663054818514517e+00
-4.227815082759551202e-01
1.178532052346876330e-01
5.778268151128288649e-02
8.781794337298526321e-02
-6.235836593552660650e-02
-6.630636031695741339e-01
2.379942526814971260e-01
-7.231341268929788457e-01
8.781794337298526321e-02
-5.429225557227645993e-01
-4.227815082759551202e-01
-1.353874625988728653e+00
-3.326757226908479970e-01
8.987700136389493721e-01
-1.564121459020645366e+00
1.529510512734699290e+00
-1.824994133823361064e-01
-2.125346752440384901e-01
-6.630636031695741339e-01
-6.630636031695741339e-01
2.379942526814971260e-01
9.588405373623540839e-01
-9.934514836483001599e-01
5.383468712985208793e-01
-1.113592531095109806e+00
-1.143627792956812161e+00
5.383468712985208793e-01
-5.729578175844669552e-01
-5.429225557227645993e-01
-3.026404608291455856e-01
-5.128872938610622434e-01
6.284526568836279470e-01
-6.930988650312764898e-01
8.687347517772470162e-01
-7.531693887546812016e-01
4.482410857134137561e-01
-4.828520319993598320e-01
-8.733104362014907363e-01
1.829863131351722849e+00
-4.828520319993598320e-01
-1.564121459020645366e+00
-7.832046506163835575e-01
1.469439989011294578e+00
2.980647764049018655e-01
-5.729578175844669552e-01
-5.429225557227645993e-01
-8.733104362014907363e-01
-9.239362779722898322e-02
7.185584424687351257e-01
-9.634162217865978040e-01
-1.383909887850431009e+00
-2.125346752440384901e-01
2.130215749968746852e+00
1.859898393213425427e+00
1.499475250872996934e+00
-9.634162217865978040e-01
-1.524641515206337228e-01
1.499475250872996934e+00
3.281000382666042769e-01
1.259193155979377865e+00
1.779237289580923864e-01
-6.330283413078716670e-01
-1.233733578541919229e+00
1.349298941564484933e+00
7.185584424687351257e-01
-6.235836593552660650e-02
2.980647764049018655e-01
-4.528167701376574761e-01
1.779237289580923864e-01
5.683821331602232352e-01
1.018911061085758796e+00
-1.443980411573835720e+00
1.109016846670866085e+00
-6.235836593552660650e-02
1.619616298319806358e+00
-3.326757226908479970e-01
-1.293804102265323941e+00
-4.528167701376574761e-01
6.584879187453304139e-01
-5.128872938610622434e-01
-6.630636031695741339e-01
-1.564121459020645366e+00
1.478884670963900028e-01
9.288052755006517280e-01
-1.524641515206337228e-01
2.774741964958051324e-02
-9.239362779722898322e-02
-1.714297768329157146e+00
-1.083557269233407228e+00
-1.224288896589313530e-01
-1.524641515206337228e-01
-3.026404608291455856e-01
-3.927462464142527088e-01
1.478884670963900028e-01
-2.287842212121860442e-03
3.881705619900089888e-01
1.178532052346876330e-01
-5.429225557227645993e-01
-1.684262506467454790e+00
2.079589908197947701e-01
-4.828520319993598320e-01
-9.239362779722898322e-02
-1.824994133823361064e-01
3.581353001283066328e-01
2.379942526814971260e-01
-7.832046506163835575e-01
1.589581036458104002e+00
-2.425699371057408460e-01
4.782763475751161120e-01
-2.726051989674432297e-01
-1.534086197158943010e+00
-1.984615125084478571e+00
5.383468712985208793e-01
-1.824994133823361064e-01
3.881705619900089888e-01
3.581353001283066328e-01
2.774741964958051324e-02
-9.333809599248954481e-01
-1.224288896589313530e-01
3.281000382666042769e-01
-4.828520319993598320e-01
3.281000382666042769e-01
6.284526568836279470e-01
1.769792607628318137e+00
2.250356797415556276e+00
1.109016846670866085e+00
-2.726051989674432297e-01
-1.744333030190859501e+00
-2.726051989674432297e-01
-1.824994133823361064e-01
5.383468712985208793e-01
2.130215749968746852e+00
-4.828520319993598320e-01
-3.627109845525503529e-01
2.980647764049018655e-01
-4.828520319993598320e-01
6.885231806070327698e-01
-8.733104362014907363e-01
-3.927462464142527088e-01
1.478884670963900028e-01
-9.033456980631930922e-01
2.640815201617686903e+00
5.383468712985208793e-01
4.182058238517114002e-01
-5.729578175844669552e-01
-5.429225557227645993e-01
-8.132399124780859134e-01
8.386994899155446603e-01
-6.235836593552660650e-02
-4.528167701376574761e-01
-4.828520319993598320e-01
1.048946322947461152e+00
-6.630636031695741339e-01
5.683821331602232352e-01
4.182058238517114002e-01
2.379942526814971260e-01
1.349298941564484933e+00
1.679686822043211070e+00
-2.194861958116395062e+00
-4.528167701376574761e-01
-7.531693887546812016e-01
9.888757992240564398e-01
-3.627109845525503529e-01
5.383468712985208793e-01
-6.235836593552660650e-02
-1.224288896589313530e-01
2.774741964958051324e-02
7.185584424687351257e-01
-3.232310407382423673e-02
4.482410857134137561e-01
-1.083557269233407228e+00
3.281000382666042769e-01
2.680295145431995096e-01
1.679686822043211070e+00
-1.594156720882347722e+00
1.439404727149592000e+00
7.786289661921398375e-01
-1.173663054818514517e+00
-2.125346752440384901e-01
2.980647764049018655e-01
-1.143627792956812161e+00
4.182058238517114002e-01
-9.239362779722898322e-02
-8.132399124780859134e-01
-1.714297768329157146e+00
-6.235836593552660650e-02
-3.326757226908479970e-01
1.379334203426187289e+00
1.409369465287889645e+00
4.482410857134137561e-01
-2.125346752440384901e-01
-5.128872938610622434e-01
-4.828520319993598320e-01
-3.927462464142527088e-01
-5.128872938610622434e-01
-4.828520319993598320e-01
-9.634162217865978040e-01
1.559545774596401646e+00
-1.224288896589313530e-01
-6.235836593552660650e-02
-8.733104362014907363e-01
-1.053522007371704872e+00
-8.733104362014907363e-01
6.885231806070327698e-01
-5.729578175844669552e-01
1.799827869490020493e+00
-3.326757226908479970e-01
-1.383909887850431009e+00
1.409369465287889645e+00
7.786289661921398375e-01
-9.634162217865978040e-01
-1.323839364127026297e+00
1.139052108532568441e+00
3.581353001283066328e-01
3.881705619900089888e-01
-1.824994133823361064e-01
4.482410857134137561e-01
1.499475250872996934e+00
9.588405373623540839e-01
4.182058238517114002e-01
-3.627109845525503529e-01
1.169087370394270797e+00
-2.287842212121860442e-03
-6.930988650312764898e-01
-2.425699371057408460e-01
-2.375073529286609197e+00
-4.828520319993598320e-01
-1.524641515206337228e-01
-4.828520319993598320e-01
1.469439989011294578e+00
-1.263768840403621585e+00
4.482410857134137561e-01
-2.125346752440384901e-01
-1.524641515206337228e-01
-6.630636031695741339e-01
1.439404727149592000e+00
-2.726051989674432297e-01
-7.231341268929788457e-01
7.185584424687351257e-01
9.888757992240564398e-01
4.182058238517114002e-01
7.185584424687351257e-01
-1.504050935297240654e+00
1.289228417841080221e+00
2.010074702521936985e+00
-5.729578175844669552e-01
4.482410857134137561e-01
-5.729578175844669552e-01
-7.231341268929788457e-01
1.439404727149592000e+00
-1.224288896589313530e-01
-9.934514836483001599e-01
6.885231806070327698e-01
9.588405373623540839e-01
1.109016846670866085e+00
5.778268151128288649e-02
-7.832046506163835575e-01
2.980647764049018655e-01
-9.239362779722898322e-02
2.980647764049018655e-01
-1.534086197158943010e+00
-6.029930794461693111e-01
3.881705619900089888e-01
-9.239362779722898322e-02
-5.128872938610622434e-01
-4.828520319993598320e-01
8.086642280538421934e-01
3.581353001283066328e-01
2.680295145431995096e-01
-4.828520319993598320e-01
1.649651560181508714e+00
4.482410857134137561e-01
1.559545774596401646e+00
1.018911061085758796e+00
1.980039440660234851e+00
1.109016846670866085e+00
9.588405373623540839e-01
-2.125346752440384901e-01
2.100180488107044496e+00
2.079589908197947701e-01
-3.026404608291455856e-01
-7.531693887546812016e-01
-3.627109845525503529e-01
4.182058238517114002e-01
-6.029930794461693111e-01
-9.634162217865978040e-01
-9.033456980631930922e-01
1.779237289580923864e-01
1.559545774596401646e+00
-6.235836593552660650e-02
3.281000382666042769e-01
-1.594156720882347722e+00
-1.804403553914264213e+00
-3.026404608291455856e-01
5.778268151128288649e-02
6.284526568836279470e-01
-1.143627792956812161e+00
6.885231806070327698e-01
8.086642280538421934e-01
-5.128872938610622434e-01
-3.927462464142527088e-01
-2.425699371057408460e-01
-1.233733578541919229e+00
-9.934514836483001599e-01
-9.634162217865978040e-01
6.284526568836279470e-01
1.319263679702782577e+00
2.340462583000663344e+00
2.190286273692151564e+00
-1.263768840403621585e+00
2.774741964958051324e-02
4.782763475751161120e-01
-1.053522007371704872e+00
-1.173663054818514517e+00
-9.934514836483001599e-01
3.881705619900089888e-01
-3.927462464142527088e-01
4.482410857134137561e-01
5.984173950219255911e-01
1.469439989011294578e+00
5.083116094368185234e-01
-1.984615125084478571e+00
1.919968916936830139e+00
-1.323839364127026297e+00
1.619616298319806358e+00
-3.627109845525503529e-01
1.379334203426187289e+00
3.281000382666042769e-01
-1.113592531095109806e+00
4.782763475751161120e-01
-6.029930794461693111e-01
1.169087370394270797e+00
4.482410857134137561e-01
-3.927462464142527088e-01
-2.125346752440384901e-01
-4.227815082759551202e-01
8.781794337298526321e-02
-2.104756172531287994e+00
-2.044685648807883283e+00
1.169087370394270797e+00
-7.531693887546812016e-01
-5.128872938610622434e-01
-3.326757226908479970e-01
-9.033456980631930922e-01
-2.425699371057408460e-01
-2.726051989674432297e-01
7.786289661921398375e-01
-1.203698316680216873e+00
2.680295145431995096e-01
-1.143627792956812161e+00
1.409369465287889645e+00
6.885231806070327698e-01
5.778268151128288649e-02
-4.528167701376574761e-01
-8.132399124780859134e-01
-4.227815082759551202e-01
-2.125346752440384901e-01
7.485937043304374816e-01
5.778268151128288649e-02
2.680295145431995096e-01
5.683821331602232352e-01
9.288052755006517280e-01
6.584879187453304139e-01
2.010074702521936985e+00
5.984173950219255911e-01
1.229157894117675509e+00
-2.726051989674432297e-01
1.078981584809163508e+00
5.778268151128288649e-02
-6.235836593552660650e-02
-5.729578175844669552e-01
-1.353874625988728653e+00
-4.828520319993598320e-01
-6.630636031695741339e-01
-1.323839364127026297e+00
1.199122632255973153e+00
4.182058238517114002e-01
-9.239362779722898322e-02
7.786289661921398375e-01
-1.383909887850431009e+00
9.588405373623540839e-01
9.588405373623540839e-01
1.178532052346876330e-01
-4.528167701376574761e-01
-1.224288896589313530e-01
8.781794337298526321e-02
1.109016846670866085e+00
7.485937043304374816e-01
-1.824994133823361064e-01
-1.654227244605752434e+00
-7.231341268929788457e-01
-7.231341268929788457e-01
7.786289661921398375e-01
-6.330283413078716670e-01
-2.726051989674432297e-01
-1.383909887850431009e+00
5.383468712985208793e-01
-2.287842212121860442e-03
1.048946322947461152e+00
7.185584424687351257e-01
1.779237289580923864e-01
2.379942526814971260e-01
8.386994899155446603e-01
-8.132399124780859134e-01
5.984173950219255911e-01
7.185584424687351257e-01
1.048946322947461152e+00
2.980647764049018655e-01
-7.231341268929788457e-01
8.987700136389493721e-01
-1.224288896589313530e-01
6.284526568836279470e-01
-2.134791434392990350e+00
-1.413945149712133365e+00
1.439404727149592000e+00
6.584879187453304139e-01
1.199122632255973153e+00
5.683821331602232352e-01
9.888757992240564398e-01
1.289228417841080221e+00
-2.425699371057408460e-01
1.779237289580923864e-01
-1.293804102265323941e+00
-1.173663054818514517e+00
2.340462583000663344e+00
-6.029930794461693111e-01
-1.143627792956812161e+00
-2.375073529286609197e+00
4.482410857134137561e-01
8.987700136389493721e-01
7.786289661921398375e-01
-6.330283413078716670e-01
-3.927462464142527088e-01
-9.634162217865978040e-01
-2.254932481839799774e+00
-9.934514836483001599e-01
-9.634162217865978040e-01
-8.132399124780859134e-01
1.078981584809163508e+00
-1.524641515206337228e-01
3.581353001283066328e-01
-9.333809599248954481e-01
-3.026404608291455856e-01
3.881705619900089888e-01
7.185584424687351257e-01
1.478884670963900028e-01
2.379942526814971260e-01
-3.276131385137680763e+00
-7.531693887546812016e-01
7.786289661921398375e-01
-1.293804102265323941e+00
2.980647764049018655e-01
-1.824994133823361064e-01
1.649651560181508714e+00
4.482410857134137561e-01
5.083116094368185234e-01
-4.528167701376574761e-01
4.782763475751161120e-01
-1.053522007371704872e+00
1.259193155979377865e+00
-1.383909887850431009e+00
1.349298941564484933e+00
-1.203698316680216873e+00
-5.729578175844669552e-01
-9.333809599248954481e-01
-1.203698316680216873e+00
5.984173950219255911e-01
-1.143627792956812161e+00
1.739757345766615781e+00
2.680295145431995096e-01
-5.128872938610622434e-01
1.178532052346876330e-01
-7.832046506163835575e-01
-6.330283413078716670e-01
3.581353001283066328e-01
1.919968916936830139e+00
4.182058238517114002e-01
-5.128872938610622434e-01
2.680295145431995096e-01
-1.894509339499371503e+00
-1.504050935297240654e+00
-3.026404608291455856e-01
1.178532052346876330e-01
1.779237289580923864e-01
-1.263768840403621585e+00
-3.232310407382423673e-02
5.083116094368185234e-01
1.319263679702782577e+00
5.778268151128288649e-02
-9.333809599248954481e-01
-1.224288896589313530e-01
-3.026404608291455856e-01
1.559545774596401646e+00
-2.254932481839799774e+00
9.588405373623540839e-01
6.584879187453304139e-01
1.379334203426187289e+00
-1.864474077637669147e+00
-4.227815082759551202e-01
1.950004178798532495e+00
5.083116094368185234e-01
8.781794337298526321e-02
-3.326757226908479970e-01
5.083116094368185234e-01
1.779237289580923864e-01
1.078981584809163508e+00
-3.232310407382423673e-02
1.529510512734699290e+00
-1.534086197158943010e+00
-8.432751743397883804e-01
6.284526568836279470e-01
3.581353001283066328e-01
1.048946322947461152e+00
2.379942526814971260e-01
5.778268151128288649e-02
-8.132399124780859134e-01
4.182058238517114002e-01
9.288052755006517280e-01
2.774741964958051324e-02
2.680295145431995096e-01
2.911132558373008550e+00
3.281000382666042769e-01
1.199122632255973153e+00
-5.128872938610622434e-01
4.782763475751161120e-01
1.199122632255973153e+00
5.383468712985208793e-01
3.581353001283066328e-01
8.687347517772470162e-01
1.779237289580923864e-01
-6.029930794461693111e-01
-2.254932481839799774e+00
4.482410857134137561e-01
1.109016846670866085e+00
1.199122632255973153e+00
-5.128872938610622434e-01
7.786289661921398375e-01
-6.330283413078716670e-01
-1.824994133823361064e-01
-1.504050935297240654e+00
-2.735496671627037912e+00
1.289228417841080221e+00
-8.432751743397883804e-01
-1.023486745510002516e+00
-5.429225557227645993e-01
-1.524641515206337228e-01
-7.231341268929788457e-01
-3.232310407382423673e-02
5.778268151128288649e-02
-2.726051989674432297e-01
-1.233733578541919229e+00
1.109016846670866085e+00
-1.053522007371704872e+00
-4.227815082759551202e-01
3.281000382666042769e-01
-9.934514836483001599e-01
2.079589908197947701e-01
-7.832046506163835575e-01
1.169087370394270797e+00
-9.634162217865978040e-01
3.281000382666042769e-01
-1.224288896589313530e-01
-3.927462464142527088e-01
1.259193155979377865e+00
9.888757992240564398e-01
2.079589908197947701e-01
-8.733104362014907363e-01
-9.239362779722898322e-02
-5.128872938610622434e-01
-8.432751743397883804e-01
-1.824994133823361064e-01
-1.224288896589313530e-01
-8.132399124780859134e-01
2.400533106724068055e+00
-1.023486745510002516e+00
5.778268151128288649e-02
2.941167820234710906e+00
-2.615355624180228489e+00
3.881705619900089888e-01
-6.235836593552660650e-02
-1.954579863222776215e+00
1.779237289580923864e-01
-4.828520319993598320e-01
1.349298941564484933e+00
5.984173950219255911e-01
3.581353001283066328e-01
2.980647764049018655e-01
-2.675426147903633201e+00
7.185584424687351257e-01
-1.353874625988728653e+00
-1.263768840403621585e+00
-1.203698316680216873e+00
-7.832046506163835575e-01
4.182058238517114002e-01
3.281000382666042769e-01
-1.524641515206337228e-01
-1.774368292052561857e+00
8.781794337298526321e-02
6.885231806070327698e-01
1.980039440660234851e+00
-9.934514836483001599e-01
-2.224897219978097418e+00
-1.224288896589313530e-01
8.386994899155446603e-01
-7.531693887546812016e-01
-3.232310407382423673e-02
8.687347517772470162e-01
4.482410857134137561e-01
-4.828520319993598320e-01
-6.930988650312764898e-01
8.687347517772470162e-01
-2.287842212121860442e-03
6.584879187453304139e-01
1.950004178798532495e+00
-1.203698316680216873e+00
2.680295145431995096e-01
8.386994899155446603e-01
1.319263679702782577e+00
9.588405373623540839e-01
9.588405373623540839e-01
-1.023486745510002516e+00
3.281000382666042769e-01
8.781794337298526321e-02
-2.125346752440384901e-01
-1.263768840403621585e+00
-1.824994133823361064e-01
4.482410857134137561e-01
2.520674154170877479e+00
-6.630636031695741339e-01
-1.383909887850431009e+00
-1.624191982744050078e+00
8.086642280538421934e-01
3.581353001283066328e-01
-5.128872938610622434e-01
5.984173950219255911e-01
-5.128872938610622434e-01
-4.528167701376574761e-01
-5.729578175844669552e-01
8.687347517772470162e-01
5.984173950219255911e-01
2.680295145431995096e-01
-9.239362779722898322e-02
3.581353001283066328e-01
2.130215749968746852e+00
5.083116094368185234e-01
1.980039440660234851e+00
8.687347517772470162e-01
2.379942526814971260e-01
-7.531693887546812016e-01
-8.432751743397883804e-01
3.061308867681520329e+00
-1.023486745510002516e+00
-4.528167701376574761e-01
-1.413945149712133365e+00
-6.235836593552660650e-02
1.349298941564484933e+00
1.469439989011294578e+00
-6.930988650312764898e-01
-1.203698316680216873e+00
4.782763475751161120e-01
-3.026404608291455856e-01
-7.531693887546812016e-01
1.109016846670866085e+00
-1.413945149712133365e+00
-2.425699371057408460e-01
-3.026404608291455856e-01
2.680295145431995096e-01
-1.534086197158943010e+00
2.774741964958051324e-02
-9.634162217865978040e-01
-1.824994133823361064e-01
-1.263768840403621585e+00
1.529510512734699290e+00
9.888757992240564398e-01
-1.203698316680216873e+00
1.409369465287889645e+00
-1.113592531095109806e+00
2.980647764049018655e-01
2.980647764049018655e-01
-5.429225557227645993e-01
2.079589908197947701e-01
2.079589908197947701e-01
-1.654227244605752434e+00
-1.524641515206337228e-01
8.086642280538421934e-01
9.888757992240564398e-01
-2.125346752440384901e-01
1.078981584809163508e+00
3.281000382666042769e-01
-9.033456980631930922e-01
-4.828520319993598320e-01
1.619616298319806358e+00
7.485937043304374816e-01
1.779237289580923864e-01
-6.630636031695741339e-01
-4.227815082759551202e-01
-1.474015673435538298e+00
1.139052108532568441e+00
2.190286273692151564e+00
-2.125346752440384901e-01
3.581353001283066328e-01
-1.203698316680216873e+00
8.386994899155446603e-01
3.881705619900089888e-01
2.379942526814971260e-01
2.980647764049018655e-01
-5.429225557227645993e-01
5.984173950219255911e-01
-9.033456980631930922e-01
-8.132399124780859134e-01
8.687347517772470162e-01
3.581353001283066328e-01
-2.044685648807883283e+00
-6.029930794461693111e-01
-8.132399124780859134e-01
-1.474015673435538298e+00
-6.235836593552660650e-02
-7.531693887546812016e-01
2.580744677894282191e+00
-1.023486745510002516e+00
-1.173663054818514517e+00
-1.053522007371704872e+00
1.078981584809163508e+00
-1.804403553914264213e+00
2.040109964383639785e+00
3.281000382666042769e-01
4.782763475751161120e-01
8.086642280538421934e-01
7.485937043304374816e-01
4.482410857134137561e-01
3.881705619900089888e-01
3.581353001283066328e-01
-4.227815082759551202e-01
1.229157894117675509e+00
-2.125346752440384901e-01
2.379942526814971260e-01
-2.287842212121860442e-03
-3.232310407382423673e-02
-4.528167701376574761e-01
2.774741964958051324e-02
-9.634162217865978040e-01
6.284526568836279470e-01
-3.627109845525503529e-01
4.482410857134137561e-01
-7.832046506163835575e-01
2.760956249064496770e+00
-2.287842212121860442e-03
-1.224288896589313530e-01
1.499475250872996934e+00
-6.029930794461693111e-01
1.229157894117675509e+00
2.460603630447472767e+00
-1.824994133823361064e-01
6.584879187453304139e-01
1.199122632255973153e+00
1.739757345766615781e+00
-1.984615125084478571e+00
-9.033456980631930922e-01
2.980647764049018655e-01
-4.828520319993598320e-01
-1.744333030190859501e+00
-4.828520319993598320e-01
-1.023486745510002516e+00
6.284526568836279470e-01
1.709722083904913426e+00
-1.534086197158943010e+00
-4.528167701376574761e-01
2.400533106724068055e+00
1.109016846670866085e+00
1.078981584809163508e+00
-3.627109845525503529e-01
-1.984615125084478571e+00
7.786289661921398375e-01
2.680295145431995096e-01
1.289228417841080221e+00
6.284526568836279470e-01
1.379334203426187289e+00
-3.627109845525503529e-01
-6.235836593552660650e-02
-3.927462464142527088e-01
-4.828520319993598320e-01
5.778268151128288649e-02
-8.733104362014907363e-01
-1.654227244605752434e+00
6.885231806070327698e-01
1.779237289580923864e-01
-4.528167701376574761e-01
-6.029930794461693111e-01
1.078981584809163508e+00
-1.624191982744050078e+00
-1.224288896589313530e-01
4.782763475751161120e-01
1.919968916936830139e+00
-3.326757226908479970e-01
-1.524641515206337228e-01
-1.443980411573835720e+00
1.048946322947461152e+00
-9.333809599248954481e-01
-7.832046506163835575e-01
-1.824994133823361064e-01
-3.026404608291455856e-01
-7.231341268929788457e-01
-1.143627792956812161e+00
5.778268151128288649e-02
4.482410857134137561e-01
2.010074702521936985e+00
-8.132399124780859134e-01
-6.235836593552660650e-02
6.885231806070327698e-01
-6.330283413078716670e-01
-4.828520319993598320e-01
-1.864474077637669147e+00
2.980647764049018655e-01
-1.293804102265323941e+00
-2.435144053010014353e+00
3.281000382666042769e-01
8.781794337298526321e-02
-2.284967743701502130e+00
2.980647764049018655e-01
3.281000382666042769e-01
-4.227815082759551202e-01
1.649651560181508714e+00
1.478884670963900028e-01
-3.232310407382423673e-02
-6.029930794461693111e-01
-5.429225557227645993e-01
-1.564121459020645366e+00
-3.326757226908479970e-01
-1.083557269233407228e+00
1.178532052346876330e-01
2.680295145431995096e-01
5.778268151128288649e-02
7.786289661921398375e-01
-2.194861958116395062e+00
-6.029930794461693111e-01
1.178532052346876330e-01
9.588405373623540839e-01
5.683821331602232352e-01
4.182058238517114002e-01
4.782763475751161120e-01
-5.729578175844669552e-01
-6.330283413078716670e-01
3.581353001283066328e-01
2.980647764049018655e-01
2.100180488107044496e+00
-3.627109845525503529e-01
-7.531693887546812016e-01
1.319263679702782577e+00
-4.828520319993598320e-01
-4.227815082759551202e-01
8.987700136389493721e-01
-9.033456980631930922e-01
-9.239362779722898322e-02
3.581353001283066328e-01
8.386994899155446603e-01
-4.227815082759551202e-01
-1.824994133823361064e-01
-1.383909887850431009e+00
-8.733104362014907363e-01
-1.293804102265323941e+00
-9.033456980631930922e-01
-1.263768840403621585e+00
-1.984615125084478571e+00
-1.774368292052561857e+00
-1.534086197158943010e+00
-7.832046506163835575e-01
5.778268151128288649e-02
5.683821331602232352e-01
6.284526568836279470e-01
-1.383909887850431009e+00
-6.630636031695741339e-01
-1.774368292052561857e+00
-1.824994133823361064e-01
2.040109964383639785e+00
1.229157894117675509e+00
5.083116094368185234e-01
2.079589908197947701e-01
-6.330283413078716670e-01
1.919968916936830139e+00
1.169087370394270797e+00
-3.927462464142527088e-01
1.169087370394270797e+00
3.881705619900089888e-01
1.478884670963900028e-01
1.619616298319806358e+00
6.584879187453304139e-01
-6.330283413078716670e-01
-9.033456980631930922e-01
8.781794337298526321e-02
-4.528167701376574761e-01
1.199122632255973153e+00
2.079589908197947701e-01
1.319263679702782577e+00
8.781794337298526321e-02
5.683821331602232352e-01
5.083116094368185234e-01
5.778268151128288649e-02
1.229157894117675509e+00
1.319263679702782577e+00
-6.235836593552660650e-02
2.520674154170877479e+00
7.185584424687351257e-01
2.774741964958051324e-02
-1.233733578541919229e+00
3.581353001283066328e-01
-1.173663054818514517e+00
-4.227815082759551202e-01
-1.824994133823361064e-01
1.769792607628318137e+00
1.709722083904913426e+00
1.379334203426187289e+00
-2.425699371057408460e-01
4.782763475751161120e-01
-2.134791434392990350e+00
-6.930988650312764898e-01
2.379942526814971260e-01
-2.287842212121860442e-03
-9.634162217865978040e-01
-8.432751743397883804e-01
8.086642280538421934e-01
-1.083557269233407228e+00
-1.224288896589313530e-01
-4.528167701376574761e-01
2.980647764049018655e-01
-7.231341268929788457e-01
-3.026404608291455856e-01
-2.726051989674432297e-01
-2.134791434392990350e+00
-4.828520319993598320e-01
-6.235836593552660650e-02
1.018911061085758796e+00
-3.026404608291455856e-01
8.987700136389493721e-01
-1.804403553914264213e+00
8.086642280538421934e-01
5.984173950219255911e-01
5.683821331602232352e-01
-8.132399124780859134e-01
7.786289661921398375e-01
-9.033456980631930922e-01
8.687347517772470162e-01
-6.330283413078716670e-01
3.281000382666042769e-01
-4.828520319993598320e-01
7.786289661921398375e-01
-2.726051989674432297e-01
-8.432751743397883804e-01
1.619616298319806358e+00
7.485937043304374816e-01
-6.630636031695741339e-01
-1.383909887850431009e+00
-9.239362779722898322e-02
-1.143627792956812161e+00
1.199122632255973153e+00
-1.323839364127026297e+00
7.185584424687351257e-01
1.439404727149592000e+00
-1.894509339499371503e+00
-5.429225557227645993e-01
-5.128872938610622434e-01
-3.326757226908479970e-01
5.383468712985208793e-01
-1.053522007371704872e+00
-1.474015673435538298e+00
-3.927462464142527088e-01
6.584879187453304139e-01
2.079589908197947701e-01
-6.235836593552660650e-02
1.259193155979377865e+00
1.779237289580923864e-01
9.888757992240564398e-01
-2.465179314871716709e+00
2.079589908197947701e-01
-7.231341268929788457e-01
7.786289661921398375e-01
9.588405373623540839e-01
-1.413945149712133365e+00
3.881705619900089888e-01
4.182058238517114002e-01
-2.014650386946180927e+00
5.683821331602232352e-01
-2.465179314871716709e+00
-1.824994133823361064e-01
7.786289661921398375e-01
5.778268151128288649e-02
-5.729578175844669552e-01
8.386994899155446603e-01
1.478884670963900028e-01
4.782763475751161120e-01
-2.425699371057408460e-01
9.588405373623540839e-01
2.680295145431995096e-01
-2.125346752440384901e-01
1.769792607628318137e+00
-1.203698316680216873e+00
1.048946322947461152e+00
-5.128872938610622434e-01
5.683821331602232352e-01
-1.894509339499371503e+00
1.048946322947461152e+00
8.086642280538421934e-01
5.383468712985208793e-01
4.182058238517114002e-01
-2.074720910669585638e+00
8.386994899155446603e-01
-1.824994133823361064e-01
5.683821331602232352e-01
3.881705619900089888e-01
1.478884670963900028e-01
-1.053522007371704872e+00
2.774741964958051324e-02
-6.235836593552660650e-02
-5.429225557227645993e-01
-1.233733578541919229e+00
-8.132399124780859134e-01
-3.232310407382423673e-02
-8.132399124780859134e-01
-1.083557269233407228e+00
-1.824994133823361064e-01
8.987700136389493721e-01
-9.934514836483001599e-01
-1.023486745510002516e+00
-3.326757226908479970e-01
-7.531693887546812016e-01
-1.113592531095109806e+00
2.070145226245342140e+00
-2.425699371057408460e-01
-5.128872938610622434e-01
-8.132399124780859134e-01
4.182058238517114002e-01
-9.934514836483001599e-01
-1.224288896589313530e-01
1.409369465287889645e+00
-6.930988650312764898e-01
-5.128872938610622434e-01
-1.474015673435538298e+00
1.259193155979377865e+00
7.786289661921398375e-01
-5.429225557227645993e-01
-2.425699371057408460e-01
-7.832046506163835575e-01
-9.239362779722898322e-02
1.709722083904913426e+00
1.469439989011294578e+00
-2.287842212121860442e-03
8.687347517772470162e-01
-1.263768840403621585e+00
-2.284967743701502130e+00
-5.429225557227645993e-01
2.680295145431995096e-01
-5.729578175844669552e-01
1.469439989011294578e+00
-3.326757226908479970e-01
-1.143627792956812161e+00
-1.173663054818514517e+00
6.885231806070327698e-01
4.182058238517114002e-01
4.482410857134137561e-01
4.182058238517114002e-01
1.139052108532568441e+00
7.185584424687351257e-01
7.185584424687351257e-01
-3.326757226908479970e-01
7.485937043304374816e-01
1.859898393213425427e+00
-1.474015673435538298e+00
2.379942526814971260e-01
-7.531693887546812016e-01
-2.287842212121860442e-03
4.482410857134137561e-01
2.980647764049018655e-01
8.987700136389493721e-01
2.980647764049018655e-01
-3.927462464142527088e-01
-6.235836593552660650e-02
-1.744333030190859501e+00
-3.326757226908479970e-01
-1.224288896589313530e-01
6.584879187453304139e-01
-8.132399124780859134e-01
8.086642280538421934e-01
1.048946322947461152e+00
-3.026404608291455856e-01
1.199122632255973153e+00
-2.425699371057408460e-01
9.588405373623540839e-01
3.581353001283066328e-01
1.018911061085758796e+00
1.679686822043211070e+00
-7.231341268929788457e-01
-1.824994133823361064e-01
-2.194861958116395062e+00
9.588405373623540839e-01
-5.729578175844669552e-01
7.786289661921398375e-01
8.386994899155446603e-01
8.687347517772470162e-01
-5.729578175844669552e-01
-1.143627792956812161e+00
-8.733104362014907363e-01
1.319263679702782577e+00
-9.333809599248954481e-01
2.250356797415556276e+00
-5.729578175844669552e-01
1.018911061085758796e+00
-4.528167701376574761e-01
1.229157894117675509e+00
2.680295145431995096e-01
-9.239362779722898322e-02
7.185584424687351257e-01
1.199122632255973153e+00
9.588405373623540839e-01
1.018911061085758796e+00
4.182058238517114002e-01
5.683821331602232352e-01
-2.287842212121860442e-03
-8.733104362014907363e-01
-2.287842212121860442e-03
4.482410857134137561e-01
-2.425699371057408460e-01
1.048946322947461152e+00
2.680295145431995096e-01
3.581353001283066328e-01
-1.263768840403621585e+00
1.559545774596401646e+00
-9.033456980631930922e-01
-5.729578175844669552e-01
-9.239362779722898322e-02
6.885231806070327698e-01
8.086642280538421934e-01
8.781794337298526321e-02
-2.287842212121860442e-03
6.885231806070327698e-01
-1.224288896589313530e-01
6.885231806070327698e-01
-3.232310407382423673e-02
5.083116094368185234e-01
-5.729578175844669552e-01
-9.934514836483001599e-01
9.588405373623540839e-01
7.786289661921398375e-01
-9.934514836483001599e-01
-1.714297768329157146e+00
-1.954579863222776215e+00
-9.934514836483001599e-01
8.781794337298526321e-02
-4.528167701376574761e-01
-1.534086197158943010e+00
2.774741964958051324e-02
-1.323839364127026297e+00
-3.026404608291455856e-01
3.881705619900089888e-01
5.683821331602232352e-01
1.469439989011294578e+00
2.774741964958051324e-02
-5.429225557227645993e-01
-2.585320362318526133e+00
1.109016846670866085e+00
-3.927462464142527088e-01
5.083116094368185234e-01
-6.630636031695741339e-01
9.288052755006517280e-01
5.984173950219255911e-01
-1.774368292052561857e+00
-6.029930794461693111e-01
-6.029930794461693111e-01
1.739757345766615781e+00
1.169087370394270797e+00
1.349298941564484933e+00
-1.504050935297240654e+00
-2.425699371057408460e-01
1.139052108532568441e+00
1.478884670963900028e-01
7.185584424687351257e-01
8.781794337298526321e-02
1.289228417841080221e+00
1.018911061085758796e+00
9.288052755006517280e-01
6.284526568836279470e-01
-1.203698316680216873e+00
5.083116094368185234e-01
1.799827869490020493e+00
-6.630636031695741339e-01
7.485937043304374816e-01
5.984173950219255911e-01
2.379942526814971260e-01
-6.235836593552660650e-02
-2.044685648807883283e+00
-5.429225557227645993e-01
-1.113592531095109806e+00
-1.824994133823361064e-01
-5.429225557227645993e-01
8.687347517772470162e-01
-7.832046506163835575e-01
-2.425699371057408460e-01
2.379942526814971260e-01
-1.654227244605752434e+00
3.881705619900089888e-01
-2.134791434392990350e+00
1.478884670963900028e-01
-1.203698316680216873e+00
-2.125346752440384901e-01
-1.834438815775966791e+00
5.984173950219255911e-01
1.589581036458104002e+00
3.281000382666042769e-01
-1.233733578541919229e+00
1.178532052346876330e-01
-5.429225557227645993e-01
-2.425699371057408460e-01
1.889933655075127783e+00
1.199122632255973153e+00
-1.224288896589313530e-01
-1.353874625988728653e+00
-2.425699371057408460e-01
8.086642280538421934e-01
2.379942526814971260e-01
8.386994899155446603e-01
1.178532052346876330e-01
2.079589908197947701e-01
2.079589908197947701e-01
1.779237289580923864e-01
-1.413945149712133365e+00
5.778268151128288649e-02
3.581353001283066328e-01
-9.239362779722898322e-02
2.160251011830449208e+00
1.078981584809163508e+00
-6.930988650312764898e-01
3.581353001283066328e-01
-2.014650386946180927e+00
4.182058238517114002e-01
2.079589908197947701e-01
3.881705619900089888e-01
-6.235836593552660650e-02
-9.634162217865978040e-01
-7.531693887546812016e-01
8.386994899155446603e-01
1.109016846670866085e+00
2.774741964958051324e-02
-3.232310407382423673e-02
-3.627109845525503529e-01
3.581353001283066328e-01
2.774741964958051324e-02
8.687347517772470162e-01
-7.531693887546812016e-01
2.379942526814971260e-01
1.529510512734699290e+00
2.079589908197947701e-01
-1.224288896589313530e-01
8.687347517772470162e-01
-1.224288896589313530e-01
-1.524641515206337228e-01
-4.828520319993598320e-01
-1.233733578541919229e+00
2.774741964958051324e-02
4.482410857134137561e-01
-5.128872938610622434e-01
-1.564121459020645366e+00
1.109016846670866085e+00
-5.128872938610622434e-01
-5.128872938610622434e-01
-1.744333030190859501e+00
9.588405373623540839e-01
-1.564121459020645366e+00
-4.227815082759551202e-01
4.782763475751161120e-01
1.109016846670866085e+00
-7.531693887546812016e-01
-8.132399124780859134e-01
-1.353874625988728653e+00
-6.930988650312764898e-01
1.478884670963900028e-01
-3.927462464142527088e-01
-7.531693887546812016e-01
1.048946322947461152e+00
2.980647764049018655e-01
-1.224288896589313530e-01
-2.726051989674432297e-01
1.199122632255973153e+00
4.182058238517114002e-01
-1.564121459020645366e+00
4.482410857134137561e-01
-1.413945149712133365e+00
-7.531693887546812016e-01
6.284526568836279470e-01
1.109016846670866085e+00
-6.235836593552660650e-02
-6.630636031695741339e-01
-2.375073529286609197e+00
5.683821331602232352e-01
1.889933655075127783e+00
-1.524641515206337228e-01
-1.053522007371704872e+00
8.987700136389493721e-01
-4.528167701376574761e-01
8.781794337298526321e-02
-6.930988650312764898e-01
-9.033456980631930922e-01
1.319263679702782577e+00
-2.425699371057408460e-01
-5.128872938610622434e-01
-2.125346752440384901e-01
6.284526568836279470e-01
-6.630636031695741339e-01
1.178532052346876330e-01
7.185584424687351257e-01
-6.930988650312764898e-01
4.782763475751161120e-01
-6.029930794461693111e-01
4.182058238517114002e-01
1.779237289580923864e-01
3.881705619900089888e-01
-2.287842212121860442e-03
-1.083557269233407228e+00
1.229157894117675509e+00
1.799827869490020493e+00
-8.132399124780859134e-01
-9.634162217865978040e-01
6.284526568836279470e-01
-8.432751743397883804e-01
-1.524641515206337228e-01
2.680295145431995096e-01
-5.429225557227645993e-01
1.259193155979377865e+00
-3.026404608291455856e-01
-1.293804102265323941e+00
-5.128872938610622434e-01
1.319263679702782577e+00
-2.726051989674432297e-01
-1.894509339499371503e+00
-1.383909887850431009e+00
1.829863131351722849e+00
-7.531693887546812016e-01
5.383468712985208793e-01
-8.132399124780859134e-01
1.889933655075127783e+00
1.589581036458104002e+00
4.482410857134137561e-01
-1.413945149712133365e+00
-7.832046506163835575e-01
2.010074702521936985e+00
-5.429225557227645993e-01
2.550709416032579835e+00
1.078981584809163508e+00
-5.729578175844669552e-01
-1.824994133823361064e-01
-7.832046506163835575e-01
-2.425699371057408460e-01
1.559545774596401646e+00
-1.524641515206337228e-01
3.581353001283066328e-01
-1.173663054818514517e+00
-6.930988650312764898e-01
3.881705619900089888e-01
1.439404727149592000e+00
-1.023486745510002516e+00
7.185584424687351257e-01
4.782763475751161120e-01
-4.227815082759551202e-01
1.178532052346876330e-01
1.319263679702782577e+00
-1.224288896589313530e-01
4.782763475751161120e-01
1.469439989011294578e+00
1.289228417841080221e+00
-7.531693887546812016e-01
-3.627109845525503529e-01
8.086642280538421934e-01
2.379942526814971260e-01
-2.425699371057408460e-01
-4.528167701376574761e-01
-1.804403553914264213e+00
1.259193155979377865e+00
1.139052108532568441e+00
1.589581036458104002e+00
5.083116094368185234e-01
-4.227815082759551202e-01
6.885231806070327698e-01
4.182058238517114002e-01
4.482410857134137561e-01
2.774741964958051324e-02
4.182058238517114002e-01
4.482410857134137561e-01
1.559545774596401646e+00
2.280392059277258632e+00
6.885231806070327698e-01
-2.425699371057408460e-01
1.439404727149592000e+00
2.680295145431995096e-01
-5.128872938610622434e-01
-8.132399124780859134e-01
-1.624191982744050078e+00
-6.630636031695741339e-01
-1.534086197158943010e+00
-1.173663054818514517e+00
-5.729578175844669552e-01
4.782763475751161120e-01
-9.033456980631930922e-01
-1.824994133823361064e-01
-3.232310407382423673e-02
-2.125346752440384901e-01
1.018911061085758796e+00
-1.323839364127026297e+00
-3.627109845525503529e-01
-9.239362779722898322e-02
5.083116094368185234e-01
1.769792607628318137e+00
-4.528167701376574761e-01
-1.524641515206337228e-01
4.782763475751161120e-01
-1.263768840403621585e+00
8.781794337298526321e-02
-2.465179314871716709e+00
8.386994899155446603e-01
1.379334203426187289e+00
-1.023486745510002516e+00
-5.429225557227645993e-01
-7.832046506163835575e-01
6.584879187453304139e-01
-1.804403553914264213e+00
5.683821331602232352e-01
1.078981584809163508e+00
-3.627109845525503529e-01
-1.233733578541919229e+00
-1.413945149712133365e+00
-1.143627792956812161e+00
-2.044685648807883283e+00
1.018911061085758796e+00
-1.524641515206337228e-01
1.499475250872996934e+00
1.779237289580923864e-01
-1.224288896589313530e-01
-3.326757226908479970e-01
8.987700136389493721e-01
1.139052108532568441e+00
-9.239362779722898322e-02
-9.934514836483001599e-01
1.769792607628318137e+00
-2.425699371057408460e-01
-3.026404608291455856e-01
-9.239362779722898322e-02
4.182058238517114002e-01
5.383468712985208793e-01
-7.231341268929788457e-01
-1.113592531095109806e+00
-1.474015673435538298e+00
-5.429225557227645993e-01
8.687347517772470162e-01
9.288052755006517280e-01
8.987700136389493721e-01
1.018911061085758796e+00
-1.353874625988728653e+00
-1.824994133823361064e-01
5.383468712985208793e-01
-1.443980411573835720e+00
5.383468712985208793e-01
-1.053522007371704872e+00
-1.203698316680216873e+00
-8.432751743397883804e-01
-7.231341268929788457e-01
5.383468712985208793e-01
1.889933655075127783e+00
7.485937043304374816e-01
-3.026404608291455856e-01
1.169087370394270797e+00
1.779237289580923864e-01
-9.239362779722898322e-02
-1.413945149712133365e+00
9.588405373623540839e-01
7.485937043304374816e-01
5.984173950219255911e-01
2.010074702521936985e+00
-2.287842212121860442e-03
5.683821331602232352e-01
-1.834438815775966791e+00
2.079589908197947701e-01
-2.726051989674432297e-01
-6.930988650312764898e-01
-1.774368292052561857e+00
5.383468712985208793e-01
1.229157894117675509e+00
1.478884670963900028e-01
-2.287842212121860442e-03
1.109016846670866085e+00
-7.832046506163835575e-01
1.829863131351722849e+00
5.683821331602232352e-01
-2.287842212121860442e-03
-3.232310407382423673e-02
3.881705619900089888e-01
7.786289661921398375e-01
2.379942526814971260e-01
6.584879187453304139e-01
7.786289661921398375e-01
-6.235836593552660650e-02
-2.555285100456823777e+00
-3.232310407382423673e-02
8.386994899155446603e-01
8.086642280538421934e-01
9.888757992240564398e-01
3.581353001283066328e-01
4.782763475751161120e-01
7.485937043304374816e-01
-1.203698316680216873e+00
-6.930988650312764898e-01
3.281000382666042769e-01
-5.729578175844669552e-01
1.478884670963900028e-01
-3.026404608291455856e-01
2.079589908197947701e-01
1.709722083904913426e+00
5.683821331602232352e-01
5.778268151128288649e-02
-9.333809599248954481e-01
-9.239362779722898322e-02
3.881705619900089888e-01
-2.125346752440384901e-01
-1.504050935297240654e+00
-6.330283413078716670e-01
1.289228417841080221e+00
-5.429225557227645993e-01
4.782763475751161120e-01
3.881705619900089888e-01
1.619616298319806358e+00
-3.026404608291455856e-01
-1.224288896589313530e-01
-2.134791434392990350e+00
2.980647764049018655e-01
-7.231341268929788457e-01
-9.634162217865978040e-01
3.281000382666042769e-01
-9.239362779722898322e-02
-6.930988650312764898e-01
4.182058238517114002e-01
-5.128872938610622434e-01
-6.235836593552660650e-02
2.079589908197947701e-01
-8.733104362014907363e-01
3.581353001283066328e-01
6.584879187453304139e-01
8.781794337298526321e-02
-2.825602457212144980e+00
-1.113592531095109806e+00
-5.128872938610622434e-01
-1.744333030190859501e+00
-9.239362779722898322e-02
2.079589908197947701e-01
-2.044685648807883283e+00
-1.383909887850431009e+00
5.778268151128288649e-02
-5.729578175844669552e-01
-2.615355624180228489e+00
1.709722083904913426e+00
-1.053522007371704872e+00
1.178532052346876330e-01
1.139052108532568441e+00
-2.425699371057408460e-01
1.529510512734699290e+00
1.178532052346876330e-01
-1.824994133823361064e-01
-1.413945149712133365e+00
-6.930988650312764898e-01
4.482410857134137561e-01
2.680295145431995096e-01
-1.263768840403621585e+00
-1.524641515206337228e-01
1.289228417841080221e+00
-9.934514836483001599e-01
-4.528167701376574761e-01
-2.525249838595121421e+00
2.520674154170877479e+00
-9.934514836483001599e-01
-4.828520319993598320e-01
2.700885725341091614e+00
-4.528167701376574761e-01
1.829863131351722849e+00
-3.026404608291455856e-01
-1.443980411573835720e+00
1.589581036458104002e+00
5.683821331602232352e-01
5.778268151128288649e-02
1.078981584809163508e+00
1.829863131351722849e+00
-2.726051989674432297e-01
2.980647764049018655e-01
8.687347517772470162e-01
3.281000382666042769e-01
6.584879187453304139e-01
1.048946322947461152e+00
4.782763475751161120e-01
1.499475250872996934e+00
-9.634162217865978040e-01
-7.531693887546812016e-01
2.130215749968746852e+00
-4.227815082759551202e-01
1.478884670963900028e-01
4.182058238517114002e-01
-1.824994133823361064e-01
-3.927462464142527088e-01
-6.029930794461693111e-01
-1.173663054818514517e+00
5.778268151128288649e-02
1.478884670963900028e-01
-1.224288896589313530e-01
6.284526568836279470e-01
9.588405373623540839e-01
1.829863131351722849e+00
1.409369465287889645e+00
-4.227815082759551202e-01
-4.528167701376574761e-01
5.383468712985208793e-01
-2.675426147903633201e+00
1.950004178798532495e+00
-6.235836593552660650e-02
1.048946322947461152e+00
-1.323839364127026297e+00
-7.832046506163835575e-01
-1.224288896589313530e-01
-9.934514836483001599e-01
2.980647764049018655e-01
-1.083557269233407228e+00
1.018911061085758796e+00
-2.194861958116395062e+00
-1.594156720882347722e+00
1.379334203426187289e+00
-1.293804102265323941e+00
-4.528167701376574761e-01
1.619616298319806358e+00
-9.634162217865978040e-01
-8.132399124780859134e-01
1.889933655075127783e+00
-2.555285100456823777e+00
2.370497844862365699e+00
1.109016846670866085e+00
-6.930988650312764898e-01
2.680295145431995096e-01
-6.930988650312764898e-01
-3.326757226908479970e-01
-4.528167701376574761e-01
1.439404727149592000e+00
8.687347517772470162e-01
-6.630636031695741339e-01
1.259193155979377865e+00
3.581353001283066328e-01
-9.033456980631930922e-01
-1.504050935297240654e+00
-1.053522007371704872e+00
7.485937043304374816e-01
1.319263679702782577e+00
1.229157894117675509e+00
9.888757992240564398e-01
1.319263679702782577e+00
1.619616298319806358e+00
-4.528167701376574761e-01
4.782763475751161120e-01
1.048946322947461152e+00
-1.293804102265323941e+00
-1.744333030190859501e+00
-1.083557269233407228e+00
1.619616298319806358e+00
8.987700136389493721e-01
-6.630636031695741339e-01
1.679686822043211070e+00
6.284526568836279470e-01
1.478884670963900028e-01
-6.330283413078716670e-01
1.178532052346876330e-01
2.980647764049018655e-01
1.199122632255973153e+00
-4.528167701376574761e-01
2.379942526814971260e-01
2.980647764049018655e-01
1.799827869490020493e+00
-2.125346752440384901e-01
2.079589908197947701e-01
-3.026404608291455856e-01
-1.323839364127026297e+00
2.379942526814971260e-01
1.379334203426187289e+00
-4.828520319993598320e-01
-7.832046506163835575e-01
-6.330283413078716670e-01
8.086642280538421934e-01
7.185584424687351257e-01
2.079589908197947701e-01
-8.432751743397883804e-01
-5.729578175844669552e-01
6.885231806070327698e-01
4.482410857134137561e-01
-5.128872938610622434e-01
2.520674154170877479e+00
-1.624191982744050078e+00
7.185584424687351257e-01
9.888757992240564398e-01
-5.429225557227645993e-01
2.079589908197947701e-01
-9.033456980631930922e-01
-1.624191982744050078e+00
-1.224288896589313530e-01
6.885231806070327698e-01
1.229157894117675509e+00
-2.287842212121860442e-03
1.259193155979377865e+00
-8.733104362014907363e-01
-1.524641515206337228e-01
1.349298941564484933e+00
1.349298941564484933e+00
-1.864474077637669147e+00
-6.630636031695741339e-01
1.289228417841080221e+00
5.383468712985208793e-01
-4.528167701376574761e-01
-8.733104362014907363e-01
-5.729578175844669552e-01
-5.729578175844669552e-01
-1.504050935297240654e+00
-6.330283413078716670e-01
3.881705619900089888e-01
-3.232310407382423673e-02
2.160251011830449208e+00
-1.383909887850431009e+00
-4.828520319993598320e-01
3.881705619900089888e-01
-1.224288896589313530e-01
-5.429225557227645993e-01
3.281000382666042769e-01
5.383468712985208793e-01
1.439404727149592000e+00
-7.832046506163835575e-01
-6.235836593552660650e-02
4.182058238517114002e-01
3.581353001283066328e-01
1.349298941564484933e+00
4.782763475751161120e-01
1.178532052346876330e-01
1.078981584809163508e+00
3.281000382666042769e-01
-3.326757226908479970e-01
4.782763475751161120e-01
-3.927462464142527088e-01
-4.528167701376574761e-01
-1.263768840403621585e+00
8.987700136389493721e-01
-3.326757226908479970e-01
-7.531693887546812016e-01
8.987700136389493721e-01
-3.326757226908479970e-01
6.284526568836279470e-01
2.379942526814971260e-01
2.079589908197947701e-01
-9.239362779722898322e-02
-3.927462464142527088e-01
8.086642280538421934e-01
-1.233733578541919229e+00
-6.930988650312764898e-01
-4.227815082759551202e-01
-9.239362779722898322e-02
-1.824994133823361064e-01
5.383468712985208793e-01
-9.634162217865978040e-01
-1.524641515206337228e-01
1.709722083904913426e+00
-8.733104362014907363e-01
6.885231806070327698e-01
8.086642280538421934e-01
9.588405373623540839e-01
9.288052755006517280e-01
1.478884670963900028e-01
4.782763475751161120e-01
1.178532052346876330e-01
1.178532052346876330e-01
-5.729578175844669552e-01
-2.726051989674432297e-01
7.786289661921398375e-01
-9.033456980631930922e-01
-9.934514836483001599e-01
-3.232310407382423673e-02
1.139052108532568441e+00
2.550709416032579835e+00
1.478884670963900028e-01
1.478884670963900028e-01
-1.353874625988728653e+00
5.083116094368185234e-01
1.559545774596401646e+00
1.379334203426187289e+00
-3.627109845525503529e-01
1.349298941564484933e+00
-8.733104362014907363e-01
-1.774368292052561857e+00
1.178532052346876330e-01
-6.029930794461693111e-01
-7.832046506163835575e-01
-5.729578175844669552e-01
2.340462583000663344e+00
-2.425699371057408460e-01
-1.504050935297240654e+00
-1.534086197158943010e+00
-1.534086197158943010e+00
-3.232310407382423673e-02
2.070145226245342140e+00
3.581353001283066328e-01
2.980647764049018655e-01
-6.630636031695741339e-01
7.786289661921398375e-01
-1.624191982744050078e+00
1.178532052346876330e-01
-4.528167701376574761e-01
-4.227815082759551202e-01
-1.443980411573835720e+00
5.383468712985208793e-01
8.687347517772470162e-01
-3.627109845525503529e-01
1.289228417841080221e+00
6.284526568836279470e-01
-1.263768840403621585e+00
-6.330283413078716670e-01
5.083116094368185234e-01
2.340462583000663344e+00
-5.429225557227645993e-01
-5.128872938610622434e-01
-9.239362779722898322e-02
-1.524641515206337228e-01
8.386994899155446603e-01
3.581353001283066328e-01
5.984173950219255911e-01
9.288052755006517280e-01
1.048946322947461152e+00
-1.383909887850431009e+00
-3.326757226908479970e-01
-8.432751743397883804e-01
6.885231806070327698e-01
5.984173950219255911e-01
-1.173663054818514517e+00
-6.930988650312764898e-01
-2.585320362318526133e+00
-1.824994133823361064e-01
1.139052108532568441e+00
-7.531693887546812016e-01
8.987700136389493721e-01
3.881705619900089888e-01
-9.934514836483001599e-01
1.469439989011294578e+00
-4.828520319993598320e-01
-1.534086197158943010e+00
-1.524641515206337228e-01
4.782763475751161120e-01
5.778268151128288649e-02
1.178532052346876330e-01
-1.984615125084478571e+00
1.259193155979377865e+00
-1.224288896589313530e-01
9.588405373623540839e-01
-2.726051989674432297e-01
1.980039440660234851e+00
-8.132399124780859134e-01
9.888757992240564398e-01
-7.231341268929788457e-01
-3.326757226908479970e-01
-2.425699371057408460e-01
-1.684262506467454790e+00
8.781794337298526321e-02
-1.443980411573835720e+00
-1.824994133823361064e-01
2.079589908197947701e-01
-1.824994133823361064e-01
-1.323839364127026297e+00
-7.231341268929788457e-01
5.383468712985208793e-01
8.386994899155446603e-01
-9.239362779722898322e-02
4.482410857134137561e-01
-4.828520319993598320e-01
-2.375073529286609197e+00
7.185584424687351257e-01
-3.627109845525503529e-01
9.888757992240564398e-01
1.289228417841080221e+00
-3.026404608291455856e-01
-4.828520319993598320e-01
7.786289661921398375e-01
-3.026404608291455856e-01
-8.733104362014907363e-01
5.383468712985208793e-01
-2.125346752440384901e-01
1.259193155979377865e+00
-8.432751743397883804e-01
-2.425699371057408460e-01
-3.026404608291455856e-01
-1.083557269233407228e+00
-7.832046506163835575e-01
1.499475250872996934e+00
-6.029930794461693111e-01
1.259193155979377865e+00
4.782763475751161120e-01
-1.113592531095109806e+00
-6.029930794461693111e-01
9.288052755006517280e-01
1.379334203426187289e+00
1.319263679702782577e+00
1.950004178798532495e+00
3.281000382666042769e-01
9.888757992240564398e-01
1.649651560181508714e+00
9.288052755006517280e-01
5.778268151128288649e-02
1.739757345766615781e+00
5.984173950219255911e-01
3.581353001283066328e-01
1.199122632255973153e+00
-6.630636031695741339e-01
-2.125346752440384901e-01
-8.733104362014907363e-01
2.774741964958051324e-02
-1.594156720882347722e+00
3.281000382666042769e-01
-8.733104362014907363e-01
-6.930988650312764898e-01
-1.824994133823361064e-01
5.683821331602232352e-01
8.687347517772470162e-01
2.980647764049018655e-01
9.588405373623540839e-01
2.980647764049018655e-01
1.799827869490020493e+00
9.888757992240564398e-01
1.319263679702782577e+00
-2.125346752440384901e-01
2.280392059277258632e+00
-3.627109845525503529e-01
8.687347517772470162e-01
-1.824994133823361064e-01
-3.026404608291455856e-01
1.679686822043211070e+00
1.048946322947461152e+00
-2.726051989674432297e-01
-1.824994133823361064e-01
-4.528167701376574761e-01
-7.832046506163835575e-01
-2.125346752440384901e-01
7.786289661921398375e-01
-2.194861958116395062e+00
4.182058238517114002e-01
2.379942526814971260e-01
-1.564121459020645366e+00
8.987700136389493721e-01
-6.235836593552660650e-02
-3.927462464142527088e-01
-5.128872938610622434e-01
1.178532052346876330e-01
-8.733104362014907363e-01
5.778268151128288649e-02
8.386994899155446603e-01
-6.930988650312764898e-01
-5.729578175844669552e-01
-1.824994133823361064e-01
-3.326757226908479970e-01
-5.429225557227645993e-01
9.588405373623540839e-01
-8.132399124780859134e-01
1.379334203426187289e+00
5.778268151128288649e-02
-1.203698316680216873e+00
-6.029930794461693111e-01
-6.029930794461693111e-01
5.984173950219255911e-01
-9.634162217865978040e-01
2.774741964958051324e-02
-8.132399124780859134e-01
9.288052755006517280e-01
-5.128872938610622434e-01
-4.227815082759551202e-01
-4.828520319993598320e-01
-2.125346752440384901e-01
-1.864474077637669147e+00
8.987700136389493721e-01
-3.232310407382423673e-02
1.139052108532568441e+00
1.478884670963900028e-01
-4.828520319993598320e-01
9.288052755006517280e-01
1.779237289580923864e-01
-9.239362779722898322e-02
-9.333809599248954481e-01
-4.227815082759551202e-01
-3.627109845525503529e-01
6.584879187453304139e-01
5.083116094368185234e-01
4.182058238517114002e-01
-1.824994133823361064e-01
-6.930988650312764898e-01
-1.443980411573835720e+00
2.774741964958051324e-02
-1.714297768329157146e+00
-1.984615125084478571e+00
2.079589908197947701e-01
1.779237289580923864e-01
-6.330283413078716670e-01
-4.828520319993598320e-01
-1.323839364127026297e+00
-3.026404608291455856e-01
2.379942526814971260e-01
1.889933655075127783e+00
5.984173950219255911e-01
2.379942526814971260e-01
-1.113592531095109806e+00
-6.029930794461693111e-01
1.889933655075127783e+00
8.386994899155446603e-01
9.588405373623540839e-01
-1.824994133823361064e-01
-5.429225557227645993e-01
6.885231806070327698e-01
2.079589908197947701e-01
-2.726051989674432297e-01
9.288052755006517280e-01
-9.934514836483001599e-01
1.169087370394270797e+00
2.680295145431995096e-01
-4.828520319993598320e-01
1.178532052346876330e-01
-2.134791434392990350e+00
1.169087370394270797e+00
1.139052108532568441e+00
9.288052755006517280e-01
-6.029930794461693111e-01
9.588405373623540839e-01
1.889933655075127783e+00
-5.429225557227645993e-01
-2.287842212121860442e-03
8.987700136389493721e-01
-9.239362779722898322e-02
2.680295145431995096e-01
8.687347517772470162e-01
-1.383909887850431009e+00
-6.630636031695741339e-01
1.779237289580923864e-01
-1.534086197158943010e+00
-4.227815082759551202e-01
2.881097296511306194e+00
-3.232310407382423673e-02
1.178532052346876330e-01
-2.726051989674432297e-01
2.400533106724068055e+00
-1.053522007371704872e+00
-1.824994133823361064e-01
-3.026404608291455856e-01
7.786289661921398375e-01
-3.026404608291455856e-01
8.781794337298526321e-02
-1.293804102265323941e+00
-2.125346752440384901e-01
-4.528167701376574761e-01
-3.627109845525503529e-01
-2.425699371057408460e-01
-1.534086197158943010e+00
6.885231806070327698e-01
-1.293804102265323941e+00
5.683821331602232352e-01
1.379334203426187289e+00
5.083116094368185234e-01
-1.053522007371704872e+00
1.169087370394270797e+00
8.987700136389493721e-01
-1.594156720882347722e+00
1.679686822043211070e+00
5.984173950219255911e-01
3.581353001283066328e-01
-3.026404608291455856e-01
3.881705619900089888e-01
1.199122632255973153e+00
1.319263679702782577e+00
3.881705619900089888e-01
-1.954579863222776215e+00
1.169087370394270797e+00
-7.531693887546812016e-01
-3.627109845525503529e-01
-8.432751743397883804e-01
-7.531693887546812016e-01
1.649651560181508714e+00
1.109016846670866085e+00
-7.231341268929788457e-01
-2.125346752440384901e-01
6.885231806070327698e-01
-8.733104362014907363e-01
3.581353001283066328e-01
-1.224288896589313530e-01
-4.528167701376574761e-01
1.178532052346876330e-01
-7.531693887546812016e-01
5.083116094368185234e-01
-2.287842212121860442e-03
-4.528167701376574761e-01
-6.235836593552660650e-02
-1.353874625988728653e+00
1.649651560181508714e+00
2.379942526814971260e-01
3.581353001283066328e-01
1.169087370394270797e+00
-1.684262506467454790e+00
-3.927462464142527088e-01
1.169087370394270797e+00
-9.033456980631930922e-01
-1.263768840403621585e+00
-2.044685648807883283e+00
3.281000382666042769e-01
9.888757992240564398e-01
2.980647764049018655e-01
1.178532052346876330e-01
7.786289661921398375e-01
1.078981584809163508e+00
-9.934514836483001599e-01
3.581353001283066328e-01
-1.233733578541919229e+00
-4.828520319993598320e-01
2.310427321138960988e+00
-2.287842212121860442e-03
-1.023486745510002516e+00
4.182058238517114002e-01
-1.824994133823361064e-01
-1.113592531095109806e+00
-8.432751743397883804e-01
-1.113592531095109806e+00
9.888757992240564398e-01
1.178532052346876330e-01
2.190286273692151564e+00
3.881705619900089888e-01
1.478884670963900028e-01
-1.053522007371704872e+00
2.079589908197947701e-01
2.310427321138960988e+00
8.781794337298526321e-02
8.086642280538421934e-01
-5.128872938610622434e-01
-2.125346752440384901e-01
3.281000382666042769e-01
8.086642280538421934e-01
-3.627109845525503529e-01
-2.254932481839799774e+00
-1.824994133823361064e-01
1.478884670963900028e-01
-1.654227244605752434e+00
1.589581036458104002e+00
4.182058238517114002e-01
-2.465179314871716709e+00
-6.029930794461693111e-01
2.379942526814971260e-01
-1.113592531095109806e+00
-6.029930794461693111e-01
1.109016846670866085e+00
5.083116094368185234e-01
3.581353001283066328e-01
-1.564121459020645366e+00
-1.774368292052561857e+00
9.288052755006517280e-01
1.319263679702782577e+00
-2.224897219978097418e+00
-2.726051989674432297e-01
-9.934514836483001599e-01
-1.744333030190859501e+00
2.379942526814971260e-01
1.478884670963900028e-01
5.083116094368185234e-01
4.482410857134137561e-01
-4.227815082759551202e-01
-4.528167701376574761e-01
-1.594156720882347722e+00
-8.132399124780859134e-01
1.478884670963900028e-01
-6.029930794461693111e-01
6.284526568836279470e-01
3.281000382666042769e-01
1.469439989011294578e+00
-2.495214576733419065e+00
-1.053522007371704872e+00
8.687347517772470162e-01
-6.235836593552660650e-02
1.229157894117675509e+00
-8.733104362014907363e-01
1.319263679702782577e+00
-1.474015673435538298e+00
3.881705619900089888e-01
-3.026404608291455856e-01
-3.927462464142527088e-01
1.829863131351722849e+00
3.581353001283066328e-01
-1.824994133823361064e-01
-1.534086197158943010e+00
9.288052755006517280e-01
-9.033456980631930922e-01
1.589581036458104002e+00
8.987700136389493721e-01
-3.326757226908479970e-01
-9.333809599248954481e-01
5.383468712985208793e-01
-1.824994133823361064e-01
-1.834438815775966791e+00
2.980647764049018655e-01
-2.074720910669585638e+00
-9.934514836483001599e-01
1.319263679702782577e+00
-6.330283413078716670e-01
5.683821331602232352e-01
1.779237289580923864e-01
3.281000382666042769e-01
-7.531693887546812016e-01
6.284526568836279470e-01
-1.864474077637669147e+00
1.178532052346876330e-01
8.386994899155446603e-01
1.178532052346876330e-01
-1.443980411573835720e+00
6.885231806070327698e-01
1.078981584809163508e+00
-6.330283413078716670e-01
-1.023486745510002516e+00
-5.729578175844669552e-01
1.799827869490020493e+00
-4.227815082759551202e-01
-3.232310407382423673e-02
1.779237289580923864e-01
1.259193155979377865e+00
-5.429225557227645993e-01
-1.534086197158943010e+00
-4.828520319993598320e-01
3.281000382666042769e-01
-9.333809599248954481e-01
-1.053522007371704872e+00
-7.832046506163835575e-01
1.478884670963900028e-01
1.859898393213425427e+00
1.889933655075127783e+00
-4.227815082759551202e-01
-3.326757226908479970e-01
8.386994899155446603e-01
1.178532052346876330e-01
4.482410857134137561e-01
-1.143627792956812161e+00
-1.203698316680216873e+00
9.888757992240564398e-01
1.178532052346876330e-01
-9.239362779722898322e-02
-2.726051989674432297e-01
1.679686822043211070e+00
2.774741964958051324e-02
-3.326757226908479970e-01
8.781794337298526321e-02
-1.504050935297240654e+00
-3.927462464142527088e-01
2.774741964958051324e-02
5.083116094368185234e-01
1.319263679702782577e+00
-1.684262506467454790e+00
1.018911061085758796e+00
6.885231806070327698e-01
5.778268151128288649e-02
-9.239362779722898322e-02
4.182058238517114002e-01
2.079589908197947701e-01
5.778268151128288649e-02
2.079589908197947701e-01
2.774741964958051324e-02
8.781794337298526321e-02
-9.033456980631930922e-01
-6.330283413078716670e-01
6.584879187453304139e-01
-1.224288896589313530e-01
-7.231341268929788457e-01
4.782763475751161120e-01
-3.627109845525503529e-01
2.079589908197947701e-01
1.289228417841080221e+00
-5.429225557227645993e-01
-7.832046506163835575e-01
-1.353874625988728653e+00
-1.654227244605752434e+00
-9.033456980631930922e-01
5.683821331602232352e-01
-2.194861958116395062e+00
-2.675426147903633201e+00
6.284526568836279470e-01
3.581353001283066328e-01
1.529510512734699290e+00
5.383468712985208793e-01
-2.765531933488740268e+00
8.386994899155446603e-01
-2.726051989674432297e-01
5.383468712985208793e-01
-5.729578175844669552e-01
9.288052755006517280e-01
3.881705619900089888e-01
1.259193155979377865e+00
1.499475250872996934e+00
5.778268151128288649e-02
9.288052755006517280e-01
5.083116094368185234e-01
8.086642280538421934e-01
-2.315003005563204486e+00
-1.323839364127026297e+00
1.379334203426187289e+00
5.683821331602232352e-01
1.229157894117675509e+00
5.778268151128288649e-02
1.349298941564484933e+00
6.885231806070327698e-01
-6.930988650312764898e-01
-2.726051989674432297e-01
-1.413945149712133365e+00
-1.143627792956812161e+00
1.319263679702782577e+00
-1.524641515206337228e-01
-5.429225557227645993e-01
4.182058238517114002e-01
7.786289661921398375e-01
8.987700136389493721e-01
-5.429225557227645993e-01
-7.531693887546812016e-01
8.687347517772470162e-01
-4.227815082759551202e-01
-1.203698316680216873e+00
-1.173663054818514517e+00
-5.429225557227645993e-01
6.885231806070327698e-01
2.250356797415556276e+00
-2.134791434392990350e+00
-1.293804102265323941e+00
-3.326757226908479970e-01
-3.232310407382423673e-02
-1.113592531095109806e+00
-6.330283413078716670e-01
-2.287842212121860442e-03
1.178532052346876330e-01
1.559545774596401646e+00
-9.333809599248954481e-01
3.881705619900089888e-01
4.482410857134137561e-01
7.485937043304374816e-01
1.178532052346876330e-01
-2.125346752440384901e-01
4.782763475751161120e-01
-1.263768840403621585e+00
-6.630636031695741339e-01
2.310427321138960988e+00
-9.634162217865978040e-01
-6.630636031695741339e-01
-2.425699371057408460e-01
-5.429225557227645993e-01
1.259193155979377865e+00
-9.239362779722898322e-02
8.781794337298526321e-02
-4.227815082759551202e-01
1.139052108532568441e+00
-6.235836593552660650e-02
-8.132399124780859134e-01
4.182058238517114002e-01
1.649651560181508714e+00
3.581353001283066328e-01
4.482410857134137561e-01
-3.232310407382423673e-02
-1.984615125084478571e+00
9.288052755006517280e-01
-1.714297768329157146e+00
8.987700136389493721e-01
7.485937043304374816e-01
2.680295145431995096e-01
3.881705619900089888e-01
2.079589908197947701e-01
-1.524641515206337228e-01
5.984173950219255911e-01
-6.235836593552660650e-02
8.386994899155446603e-01
8.781794337298526321e-02
-8.733104362014907363e-01
8.987700136389493721e-01
-1.224288896589313530e-01
-1.594156720882347722e+00
1.289228417841080221e+00
5.984173950219255911e-01
-5.128872938610622434e-01
2.379942526814971260e-01
3.581353001283066328e-01
8.386994899155446603e-01
6.885231806070327698e-01
-1.504050935297240654e+00
-3.306166646999383119e+00
8.687347517772470162e-01
-4.227815082759551202e-01
-1.413945149712133365e+00
-8.432751743397883804e-01
-4.227815082759551202e-01
9.288052755006517280e-01
5.683821331602232352e-01
1.679686822043211070e+00
-9.333809599248954481e-01
1.919968916936830139e+00
-6.930988650312764898e-01
2.250356797415556276e+00
6.584879187453304139e-01
-4.828520319993598320e-01
3.581353001283066328e-01
1.169087370394270797e+00
8.987700136389493721e-01
5.383468712985208793e-01
8.086642280538421934e-01
1.169087370394270797e+00
5.083116094368185234e-01
1.779237289580923864e-01
4.482410857134137561e-01
1.439404727149592000e+00
-9.333809599248954481e-01
2.680295145431995096e-01
1.319263679702782577e+00
-8.733104362014907363e-01
1.178532052346876330e-01
-5.429225557227645993e-01
6.284526568836279470e-01
4.782763475751161120e-01
-9.333809599248954481e-01
4.782763475751161120e-01
-1.263768840403621585e+00
1.478884670963900028e-01
8.086642280538421934e-01
4.482410857134137561e-01
1.478884670963900028e-01
-2.074720910669585638e+00
9.588405373623540839e-01
-1.113592531095109806e+00
-3.026404608291455856e-01
7.485937043304374816e-01
-6.235836593552660650e-02
1.178532052346876330e-01
8.987700136389493721e-01
-5.128872938610622434e-01
8.781794337298526321e-02
1.478884670963900028e-01
-9.033456980631930922e-01
-1.224288896589313530e-01
5.984173950219255911e-01
1.229157894117675509e+00
-4.227815082759551202e-01
4.482410857134137561e-01
5.683821331602232352e-01
-1.714297768329157146e+00
9.588405373623540839e-01
-2.726051989674432297e-01
5.778268151128288649e-02
9.888757992240564398e-01
1.078981584809163508e+00
1.349298941564484933e+00
-9.934514836483001599e-01
-8.132399124780859134e-01
-6.330283413078716670e-01
-7.531693887546812016e-01
6.284526568836279470e-01
-1.774368292052561857e+00
-6.630636031695741339e-01
1.078981584809163508e+00
4.782763475751161120e-01
-2.287842212121860442e-03
7.485937043304374816e-01
-6.630636031695741339e-01
8.987700136389493721e-01
-9.634162217865978040e-01
2.079589908197947701e-01
5.778268151128288649e-02
1.469439989011294578e+00
1.779237289580923864e-01
2.379942526814971260e-01
9.888757992240564398e-01
1.199122632255973153e+00
8.386994899155446603e-01
1.018911061085758796e+00
-8.132399124780859134e-01
-5.429225557227645993e-01
-6.630636031695741339e-01
-9.333809599248954481e-01
1.139052108532568441e+00
-1.113592531095109806e+00
-1.824994133823361064e-01
-5.128872938610622434e-01
-9.333809599248954481e-01
6.885231806070327698e-01
-1.323839364127026297e+00
7.485937043304374816e-01
-1.143627792956812161e+00
-1.113592531095109806e+00
-1.804403553914264213e+00
1.469439989011294578e+00
-6.930988650312764898e-01
-1.053522007371704872e+00
1.178532052346876330e-01
-2.287842212121860442e-03
1.950004178798532495e+00
-1.263768840403621585e+00
-1.113592531095109806e+00
-1.383909887850431009e+00
2.430568368585770411e+00
-1.143627792956812161e+00
-2.726051989674432297e-01
-9.333809599248954481e-01
3.281000382666042769e-01
3.881705619900089888e-01
-1.474015673435538298e+00
6.584879187453304139e-01
-1.824994133823361064e-01
1.649651560181508714e+00
1.319263679702782577e+00
-1.684262506467454790e+00
-1.824994133823361064e-01
-2.435144053010014353e+00
7.185584424687351257e-01
-4.528167701376574761e-01
3.881705619900089888e-01
-2.726051989674432297e-01
2.160251011830449208e+00
-2.726051989674432297e-01
1.349298941564484933e+00
9.888757992240564398e-01
1.559545774596401646e+00
-3.232310407382423673e-02
5.778268151128288649e-02
-1.113592531095109806e+00
-8.733104362014907363e-01
2.980647764049018655e-01
2.980647764049018655e-01
-2.224897219978097418e+00
-4.227815082759551202e-01
8.687347517772470162e-01
-2.125346752440384901e-01
1.229157894117675509e+00
-5.729578175844669552e-01
-8.432751743397883804e-01
1.779237289580923864e-01
4.182058238517114002e-01
1.048946322947461152e+00
1.559545774596401646e+00
9.888757992240564398e-01
-1.083557269233407228e+00
1.178532052346876330e-01
7.786289661921398375e-01
-6.630636031695741339e-01
-1.224288896589313530e-01
-2.287842212121860442e-03
2.379942526814971260e-01
-8.432751743397883804e-01
5.778268151128288649e-02
1.379334203426187289e+00
-2.405108791148311997e+00
1.078981584809163508e+00
2.640815201617686903e+00
2.079589908197947701e-01
-6.235836593552660650e-02
-1.744333030190859501e+00
-2.375073529286609197e+00
1.950004178798532495e+00
1.109016846670866085e+00
-1.353874625988728653e+00
-4.828520319993598320e-01
-4.828520319993598320e-01
1.169087370394270797e+00
9.888757992240564398e-01
-1.203698316680216873e+00
-5.128872938610622434e-01
-7.231341268929788457e-01
-5.429225557227645993e-01
9.288052755006517280e-01
-4.227815082759551202e-01
1.229157894117675509e+00
-4.227815082759551202e-01
-1.504050935297240654e+00
-6.630636031695741339e-01
-2.044685648807883283e+00
2.980647764049018655e-01
-1.413945149712133365e+00
-3.232310407382423673e-02
-9.033456980631930922e-01
1.889933655075127783e+00
3.281000382666042769e-01
-1.594156720882347722e+00
1.499475250872996934e+00
1.478884670963900028e-01
9.588405373623540839e-01
-3.627109845525503529e-01
2.680295145431995096e-01
1.139052108532568441e+00
3.281000382666042769e-01
2.379942526814971260e-01
-1.023486745510002516e+00
-6.235836593552660650e-02
-8.733104362014907363e-01
1.109016846670866085e+00
-6.235836593552660650e-02
1.589581036458104002e+00
1.499475250872996934e+00
1.779237289580923864e-01
1.469439989011294578e+00
1.619616298319806358e+00
5.083116094368185234e-01
-9.333809599248954481e-01
-2.284967743701502130e+00
-5.729578175844669552e-01
1.289228417841080221e+00
-2.425699371057408460e-01
-4.227815082759551202e-01
6.284526568836279470e-01
-9.239362779722898322e-02
4.182058238517114002e-01
1.178532052346876330e-01
9.588405373623540839e-01
-1.224288896589313530e-01
1.199122632255973153e+00
1.018911061085758796e+00
-2.125346752440384901e-01
-2.287842212121860442e-03
1.018911061085758796e+00
5.984173950219255911e-01
-9.634162217865978040e-01
3.581353001283066328e-01
1.469439989011294578e+00
3.281000382666042769e-01
-1.924544601361073859e+00
8.086642280538421934e-01
2.280392059277258632e+00
1.529510512734699290e+00
-2.287842212121860442e-03
2.250356797415556276e+00
2.774741964958051324e-02
-3.627109845525503529e-01
5.683821331602232352e-01
-1.534086197158943010e+00
1.619616298319806358e+00
-3.026404608291455856e-01
4.482410857134137561e-01
-7.832046506163835575e-01
7.185584424687351257e-01
-2.425699371057408460e-01
-1.053522007371704872e+00
-1.353874625988728653e+00
-2.425699371057408460e-01
4.482410857134137561e-01
4.782763475751161120e-01
1.679686822043211070e+00
4.782763475751161120e-01
5.778268151128288649e-02
1.779237289580923864e-01
5.778268151128288649e-02
1.259193155979377865e+00
2.680295145431995096e-01
-3.026404608291455856e-01
-9.333809599248954481e-01
-1.524641515206337228e-01
-7.231341268929788457e-01
-9.934514836483001599e-01
4.182058238517114002e-01
-1.894509339499371503e+00
1.048946322947461152e+00
1.078981584809163508e+00
-2.287842212121860442e-03
6.885231806070327698e-01
-3.026404608291455856e-01
1.919968916936830139e+00
-1.534086197158943010e+00
-5.128872938610622434e-01
7.185584424687351257e-01
-2.425699371057408460e-01
9.888757992240564398e-01
-1.824994133823361064e-01
-3.326757226908479970e-01
1.139052108532568441e+00
-3.326757226908479970e-01
-1.534086197158943010e+00
-1.353874625988728653e+00
4.182058238517114002e-01
9.888757992240564398e-01
2.774741964958051324e-02
1.529510512734699290e+00
-9.239362779722898322e-02
-3.026404608291455856e-01
1.469439989011294578e+00
-5.729578175844669552e-01
7.185584424687351257e-01
2.980647764049018655e-01
1.199122632255973153e+00
2.379942526814971260e-01
3.281000382666042769e-01
-1.534086197158943010e+00
-6.630636031695741339e-01
-1.224288896589313530e-01
1.829863131351722849e+00
7.786289661921398375e-01
2.040109964383639785e+00
-1.113592531095109806e+00
-1.023486745510002516e+00
8.086642280538421934e-01
4.782763475751161120e-01
-3.326757226908479970e-01
-3.927462464142527088e-01
-6.235836593552660650e-02
-8.132399124780859134e-01
1.919968916936830139e+00
2.980647764049018655e-01
7.185584424687351257e-01
8.386994899155446603e-01
-3.026404608291455856e-01
2.980647764049018655e-01
-2.726051989674432297e-01
-7.531693887546812016e-01
-1.774368292052561857e+00
2.980647764049018655e-01
2.079589908197947701e-01
-5.128872938610622434e-01
6.885231806070327698e-01
1.779237289580923864e-01
2.680295145431995096e-01
-1.293804102265323941e+00
-1.023486745510002516e+00
-1.224288896589313530e-01
-3.627109845525503529e-01
2.774741964958051324e-02
1.619616298319806358e+00
1.109016846670866085e+00
8.386994899155446603e-01
-1.173663054818514517e+00
-1.774368292052561857e+00
-5.128872938610622434e-01
1.229157894117675509e+00
2.680295145431995096e-01
-1.524641515206337228e-01
2.079589908197947701e-01
-2.164826696254692706e+00
-5.429225557227645993e-01
1.289228417841080221e+00
1.709722083904913426e+00
8.781794337298526321e-02
-3.026404608291455856e-01
-3.927462464142527088e-01
-2.495214576733419065e+00
-1.524641515206337228e-01
7.185584424687351257e-01
8.386994899155446603e-01
6.885231806070327698e-01
-7.832046506163835575e-01
3.581353001283066328e-01
-9.333809599248954481e-01
-1.984615125084478571e+00
-4.227815082759551202e-01
1.559545774596401646e+00
8.781794337298526321e-02
-9.239362779722898322e-02
6.584879187453304139e-01
7.786289661921398375e-01
-1.224288896589313530e-01
-8.432751743397883804e-01
1.229157894117675509e+00
-3.627109845525503529e-01
-1.864474077637669147e+00
-4.828520319993598320e-01
6.284526568836279470e-01
-2.104756172531287994e+00
-1.113592531095109806e+00
-1.744333030190859501e+00
1.709722083904913426e+00
-1.323839364127026297e+00
5.083116094368185234e-01
8.687347517772470162e-01
-8.733104362014907363e-01
-1.293804102265323941e+00
3.881705619900089888e-01
1.950004178798532495e+00
8.086642280538421934e-01
-4.227815082759551202e-01
8.386994899155446603e-01
-4.528167701376574761e-01
2.379942526814971260e-01
2.980647764049018655e-01
-9.634162217865978040e-01
-6.630636031695741339e-01
1.078981584809163508e+00
-7.231341268929788457e-01
1.409369465287889645e+00
1.178532052346876330e-01
-3.232310407382423673e-02
-1.233733578541919229e+00
-7.231341268929788457e-01
7.786289661921398375e-01
-5.429225557227645993e-01
1.199122632255973153e+00
-8.432751743397883804e-01
1.529510512734699290e+00
-1.224288896589313530e-01
1.439404727149592000e+00
-1.323839364127026297e+00
-6.930988650312764898e-01
8.386994899155446603e-01
2.980647764049018655e-01
3.881705619900089888e-01
5.984173950219255911e-01
-1.293804102265323941e+00
2.379942526814971260e-01
-9.634162217865978040e-01
5.778268151128288649e-02
-2.287842212121860442e-03
1.259193155979377865e+00
-2.125346752440384901e-01
5.083116094368185234e-01
-3.627109845525503529e-01
1.409369465287889645e+00
-9.634162217865978040e-01
1.478884670963900028e-01
2.079589908197947701e-01
1.078981584809163508e+00
5.383468712985208793e-01
-1.504050935297240654e+00
-1.824994133823361064e-01
-1.224288896589313530e-01
8.687347517772470162e-01
2.774741964958051324e-02
-1.293804102265323941e+00
5.383468712985208793e-01
6.885231806070327698e-01
-1.293804102265323941e+00
2.079589908197947701e-01
-9.634162217865978040e-01
-6.029930794461693111e-01
2.980647764049018655e-01
-2.425699371057408460e-01
-3.627109845525503529e-01
9.888757992240564398e-01
8.987700136389493721e-01
8.987700136389493721e-01
-1.224288896589313530e-01
2.680295145431995096e-01
-7.832046506163835575e-01
-5.128872938610622434e-01
3.881705619900089888e-01
-3.232310407382423673e-02
1.289228417841080221e+00
-4.828520319993598320e-01
-8.432751743397883804e-01
5.383468712985208793e-01
-3.026404608291455856e-01
1.499475250872996934e+00
-1.113592531095109806e+00
4.482410857134137561e-01
-2.726051989674432297e-01
2.774741964958051324e-02
1.109016846670866085e+00
2.774741964958051324e-02
-4.528167701376574761e-01
-2.287842212121860442e-03
-9.239362779722898322e-02
8.781794337298526321e-02
-6.630636031695741339e-01
1.779237289580923864e-01
2.430568368585770411e+00
-8.733104362014907363e-01
7.185584424687351257e-01
1.409369465287889645e+00
2.680295145431995096e-01
-1.023486745510002516e+00
-9.033456980631930922e-01
-2.224897219978097418e+00
7.485937043304374816e-01
-2.287842212121860442e-03
8.086642280538421934e-01
-1.263768840403621585e+00
7.485937043304374816e-01
-7.832046506163835575e-01
-2.125346752440384901e-01
5.383468712985208793e-01
-9.634162217865978040e-01
4.782763475751161120e-01
3.281000382666042769e-01
1.409369465287889645e+00
-1.774368292052561857e+00
8.386994899155446603e-01
1.078981584809163508e+00
9.888757992240564398e-01
-4.227815082759551202e-01
-1.113592531095109806e+00
-1.023486745510002516e+00
4.782763475751161120e-01
-7.832046506163835575e-01
-2.125346752440384901e-01
-3.026404608291455856e-01
1.679686822043211070e+00
5.083116094368185234e-01
8.781794337298526321e-02
-6.630636031695741339e-01
4.182058238517114002e-01
8.687347517772470162e-01
1.439404727149592000e+00
1.169087370394270797e+00
2.379942526814971260e-01
-5.128872938610622434e-01
-1.824994133823361064e-01
-2.287842212121860442e-03
-6.029930794461693111e-01
-9.033456980631930922e-01
-1.474015673435538298e+00
2.079589908197947701e-01
5.083116094368185234e-01
5.083116094368185234e-01
7.786289661921398375e-01
1.779237289580923864e-01
1.379334203426187289e+00
1.589581036458104002e+00
4.782763475751161120e-01
1.739757345766615781e+00
-9.934514836483001599e-01
-1.233733578541919229e+00
-1.383909887850431009e+00
9.288052755006517280e-01
1.950004178798532495e+00
5.383468712985208793e-01
-1.053522007371704872e+00
-6.930988650312764898e-01
-2.726051989674432297e-01
-8.432751743397883804e-01
-7.832046506163835575e-01
6.584879187453304139e-01
-3.232310407382423673e-02
2.980647764049018655e-01
9.588405373623540839e-01
-2.287842212121860442e-03
-6.330283413078716670e-01
6.284526568836279470e-01
-1.524641515206337228e-01
2.520674154170877479e+00
5.383468712985208793e-01
1.178532052346876330e-01
-3.232310407382423673e-02
7.786289661921398375e-01
-1.293804102265323941e+00
2.774741964958051324e-02
-3.326757226908479970e-01
-1.053522007371704872e+00
-4.528167701376574761e-01
2.980647764049018655e-01
-3.326757226908479970e-01
1.178532052346876330e-01
-6.235836593552660650e-02
-3.927462464142527088e-01
-1.524641515206337228e-01
1.048946322947461152e+00
-1.023486745510002516e+00
1.178532052346876330e-01
5.083116094368185234e-01
1.469439989011294578e+00
-1.824994133823361064e-01
7.485937043304374816e-01
1.319263679702782577e+00
-1.443980411573835720e+00
5.383468712985208793e-01
-3.627109845525503529e-01
1.178532052346876330e-01
2.680295145431995096e-01
1.779237289580923864e-01
-4.828520319993598320e-01
2.079589908197947701e-01
-8.733104362014907363e-01
-5.128872938610622434e-01
5.383468712985208793e-01
-3.627109845525503529e-01
1.048946322947461152e+00
-4.528167701376574761e-01
6.885231806070327698e-01
1.779237289580923864e-01
2.340462583000663344e+00
-9.934514836483001599e-01
-4.828520319993598320e-01
1.178532052346876330e-01
-6.029930794461693111e-01
1.499475250872996934e+00
-1.624191982744050078e+00
-1.173663054818514517e+00
-4.828520319993598320e-01
1.109016846670866085e+00
-3.627109845525503529e-01
-6.235836593552660650e-02
8.987700136389493721e-01
-7.231341268929788457e-01
-6.630636031695741339e-01
1.589581036458104002e+00
3.881705619900089888e-01
-4.528167701376574761e-01
-6.630636031695741339e-01
-5.729578175844669552e-01
-6.235836593552660650e-02
-4.528167701376574761e-01
-1.083557269233407228e+00
-2.125346752440384901e-01
-1.173663054818514517e+00
4.782763475751161120e-01
-5.429225557227645993e-01
8.781794337298526321e-02
3.581353001283066328e-01
-2.287842212121860442e-03
-1.684262506467454790e+00
-1.224288896589313530e-01
2.379942526814971260e-01
-5.429225557227645993e-01
-4.227815082759551202e-01
4.782763475751161120e-01
3.881705619900089888e-01
-1.083557269233407228e+00
-9.239362779722898322e-02
4.182058238517114002e-01
-3.026404608291455856e-01
-1.113592531095109806e+00
1.169087370394270797e+00
1.980039440660234851e+00
-2.585320362318526133e+00
-1.524641515206337228e-01
-2.125346752440384901e-01
-1.353874625988728653e+00
9.588405373623540839e-01
-2.125346752440384901e-01
7.786289661921398375e-01
-2.194861958116395062e+00
-6.630636031695741339e-01
-3.326757226908479970e-01
-4.528167701376574761e-01
5.383468712985208793e-01
3.881705619900089888e-01
-3.026404608291455856e-01
9.588405373623540839e-01
4.182058238517114002e-01
-8.132399124780859134e-01
4.782763475751161120e-01
-1.224288896589313530e-01
2.130215749968746852e+00
1.799827869490020493e+00
-8.733104362014907363e-01
1.018911061085758796e+00
5.683821331602232352e-01
-8.733104362014907363e-01
-5.729578175844669552e-01
-9.333809599248954481e-01
-5.128872938610622434e-01
1.229157894117675509e+00
-6.235836593552660650e-02
-2.014650386946180927e+00
7.185584424687351257e-01
-2.425699371057408460e-01
-2.194861958116395062e+00
-1.203698316680216873e+00
9.288052755006517280e-01
-1.824994133823361064e-01
-1.023486745510002516e+00
-5.128872938610622434e-01
2.079589908197947701e-01
1.779237289580923864e-01
5.383468712985208793e-01
-2.287842212121860442e-03
1.478884670963900028e-01
2.379942526814971260e-01
-1.864474077637669147e+00
-1.654227244605752434e+00
-9.934514836483001599e-01
1.078981584809163508e+00
4.182058238517114002e-01
-4.528167701376574761e-01
-3.627109845525503529e-01
1.919968916936830139e+00
2.774741964958051324e-02
-6.330283413078716670e-01
1.739757345766615781e+00
-2.287842212121860442e-03
-1.954579863222776215e+00
-8.132399124780859134e-01
-6.235836593552660650e-02
3.281000382666042769e-01
-1.524641515206337228e-01
-8.132399124780859134e-01
-1.654227244605752434e+00
1.478884670963900028e-01
1.919968916936830139e+00
8.086642280538421934e-01
1.589581036458104002e+00
-3.232310407382423673e-02
-1.474015673435538298e+00
8.386994899155446603e-01
-1.984615125084478571e+00
6.284526568836279470e-01
-3.026404608291455856e-01
-8.432751743397883804e-01
-9.033456980631930922e-01
-2.425699371057408460e-01
-9.033456980631930922e-01
1.559545774596401646e+00
-7.231341268929788457e-01
-8.733104362014907363e-01
2.774741964958051324e-02
1.469439989011294578e+00
-2.425699371057408460e-01
-4.227815082759551202e-01
-2.125346752440384901e-01
1.779237289580923864e-01
5.383468712985208793e-01
-3.627109845525503529e-01
8.386994899155446603e-01
-1.053522007371704872e+00
3.881705619900089888e-01
-1.053522007371704872e+00
3.581353001283066328e-01
2.379942526814971260e-01
8.086642280538421934e-01
-2.425699371057408460e-01
-1.083557269233407228e+00
1.589581036458104002e+00
-2.405108791148311997e+00
-7.832046506163835575e-01
-1.053522007371704872e+00
8.086642280538421934e-01
-2.945743504658954404e+00
4.482410857134137561e-01
-1.524641515206337228e-01
-4.227815082759551202e-01
-1.504050935297240654e+00
1.478884670963900028e-01
-2.425699371057408460e-01
-3.326757226908479970e-01
4.182058238517114002e-01
6.885231806070327698e-01
1.499475250872996934e+00
-1.224288896589313530e-01
1.229157894117675509e+00
-1.224288896589313530e-01
1.048946322947461152e+00
5.383468712985208793e-01
9.288052755006517280e-01
-3.232310407382423673e-02
-5.729578175844669552e-01
8.386994899155446603e-01
-1.524641515206337228e-01
6.284526568836279470e-01
-3.326757226908479970e-01
-2.425699371057408460e-01
1.739757345766615781e+00
-3.326757226908479970e-01
-1.203698316680216873e+00
-4.227815082759551202e-01
-1.353874625988728653e+00
1.078981584809163508e+00
-1.224288896589313530e-01
3.581353001283066328e-01
1.779237289580923864e-01
1.779237289580923864e-01
4.182058238517114002e-01
2.280392059277258632e+00
-3.232310407382423673e-02
2.821026772787901482e+00
4.182058238517114002e-01
-9.634162217865978040e-01
1.169087370394270797e+00
-5.729578175844669552e-01
-7.531693887546812016e-01
-6.029930794461693111e-01
-4.828520319993598320e-01
-6.930988650312764898e-01
1.499475250872996934e+00
2.379942526814971260e-01
-3.125955075829168983e+00
-1.143627792956812161e+00
-1.624191982744050078e+00
1.018911061085758796e+00
2.680295145431995096e-01
-9.634162217865978040e-01
-7.531693887546812016e-01
-1.714297768329157146e+00
5.383468712985208793e-01
4.782763475751161120e-01
1.048946322947461152e+00
-2.254932481839799774e+00
2.980647764049018655e-01
-4.227815082759551202e-01
1.799827869490020493e+00
5.984173950219255911e-01
2.680295145431995096e-01
1.169087370394270797e+00
1.559545774596401646e+00
2.680295145431995096e-01
9.588405373623540839e-01
5.683821331602232352e-01
-1.083557269233407228e+00
4.182058238517114002e-01
8.386994899155446603e-01
8.987700136389493721e-01
7.185584424687351257e-01
5.984173950219255911e-01
-1.624191982744050078e+00
1.259193155979377865e+00
1.478884670963900028e-01
2.379942526814971260e-01
7.485937043304374816e-01
7.786289661921398375e-01
1.469439989011294578e+00
2.379942526814971260e-01
2.680295145431995096e-01
1.478884670963900028e-01
-2.014650386946180927e+00
-1.353874625988728653e+00
1.048946322947461152e+00
1.478884670963900028e-01
-1.624191982744050078e+00
2.580744677894282191e+00
1.259193155979377865e+00
4.482410857134137561e-01
-4.528167701376574761e-01
-6.235836593552660650e-02
5.383468712985208793e-01
2.980647764049018655e-01
6.284526568836279470e-01
1.169087370394270797e+00
-6.235836593552660650e-02
9.888757992240564398e-01
-7.832046506163835575e-01
5.683821331602232352e-01
-7.832046506163835575e-01
-1.984615125084478571e+00
-1.474015673435538298e+00
1.829863131351722849e+00
-9.239362779722898322e-02
1.349298941564484933e+00
2.379942526814971260e-01
3.881705619900089888e-01
-3.232310407382423673e-02
-4.528167701376574761e-01
1.139052108532568441e+00
-1.224288896589313530e-01
7.485937043304374816e-01
-7.832046506163835575e-01
-2.164826696254692706e+00
-1.534086197158943010e+00
-1.824994133823361064e-01
-1.824994133823361064e-01
1.178532052346876330e-01
3.581353001283066328e-01
-3.232310407382423673e-02
2.100180488107044496e+00
1.499475250872996934e+00
-1.984615125084478571e+00
2.079589908197947701e-01
1.739757345766615781e+00
8.987700136389493721e-01
-1.233733578541919229e+00
-6.630636031695741339e-01
1.178532052346876330e-01
1.229157894117675509e+00
-9.934514836483001599e-01
9.588405373623540839e-01
-3.232310407382423673e-02
-3.927462464142527088e-01
-1.594156720882347722e+00
2.079589908197947701e-01
-3.232310407382423673e-02
7.485937043304374816e-01
-1.263768840403621585e+00
-1.744333030190859501e+00
-6.630636031695741339e-01
6.885231806070327698e-01
-1.413945149712133365e+00
-1.984615125084478571e+00
-3.627109845525503529e-01
-6.029930794461693111e-01
1.529510512734699290e+00
6.885231806070327698e-01
-8.132399124780859134e-01
1.779237289580923864e-01
-1.824994133823361064e-01
9.288052755006517280e-01
-3.326757226908479970e-01
4.182058238517114002e-01
-9.634162217865978040e-01
-7.531693887546812016e-01
8.386994899155446603e-01
3.881705619900089888e-01
-3.326757226908479970e-01
-2.425699371057408460e-01
-5.128872938610622434e-01
1.859898393213425427e+00
3.581353001283066328e-01
-3.326757226908479970e-01
2.079589908197947701e-01
2.079589908197947701e-01
-1.474015673435538298e+00
-7.832046506163835575e-01
1.229157894117675509e+00
-7.531693887546812016e-01
-6.029930794461693111e-01
-1.143627792956812161e+00
1.439404727149592000e+00
1.739757345766615781e+00
9.888757992240564398e-01
4.782763475751161120e-01
-9.239362779722898322e-02
-9.934514836483001599e-01
3.281000382666042769e-01
1.889933655075127783e+00
5.083116094368185234e-01
1.379334203426187289e+00
-4.528167701376574761e-01
-1.053522007371704872e+00
-1.224288896589313530e-01
-1.624191982744050078e+00
5.984173950219255911e-01
-3.232310407382423673e-02
-3.026404608291455856e-01
1.109016846670866085e+00
1.178532052346876330e-01
-5.429225557227645993e-01
-2.125346752440384901e-01
9.588405373623540839e-01
-9.934514836483001599e-01
-2.125346752440384901e-01
2.079589908197947701e-01
-5.729578175844669552e-01
6.284526568836279470e-01
-3.326757226908479970e-01
1.950004178798532495e+00
5.383468712985208793e-01
6.284526568836279470e-01
-4.528167701376574761e-01
1.478884670963900028e-01
-1.413945149712133365e+00
1.469439989011294578e+00
2.130215749968746852e+00
2.680295145431995096e-01
1.619616298319806358e+00
-2.125346752440384901e-01
-5.729578175844669552e-01
1.499475250872996934e+00
8.781794337298526321e-02
-2.287842212121860442e-03
6.584879187453304139e-01
-4.828520319993598320e-01
7.185584424687351257e-01
-2.726051989674432297e-01
-9.934514836483001599e-01
5.683821331602232352e-01
5.778268151128288649e-02
-2.425699371057408460e-01
-9.033456980631930922e-01
1.109016846670866085e+00
-4.828520319993598320e-01
-1.233733578541919229e+00
1.649651560181508714e+00
-4.828520319993598320e-01
1.018911061085758796e+00
-9.033456980631930922e-01
-1.824994133823361064e-01
1.178532052346876330e-01
-4.528167701376574761e-01
-9.333809599248954481e-01
-5.128872938610622434e-01
1.229157894117675509e+00
2.079589908197947701e-01
-4.828520319993598320e-01
-4.828520319993598320e-01
1.478884670963900028e-01
1.529510512734699290e+00
1.178532052346876330e-01
-1.053522007371704872e+00
-6.330283413078716670e-01
1.529510512734699290e+00
8.987700136389493721e-01
5.778268151128288649e-02
-6.029930794461693111e-01
4.782763475751161120e-01
-9.934514836483001599e-01
2.774741964958051324e-02
1.499475250872996934e+00
-2.375073529286609197e+00
2.550709416032579835e+00
-1.023486745510002516e+00
9.888757992240564398e-01
-1.053522007371704872e+00
-6.930988650312764898e-01
-6.029930794461693111e-01
1.289228417841080221e+00
-1.984615125084478571e+00
-1.293804102265323941e+00
-2.615355624180228489e+00
-7.231341268929788457e-01
1.349298941564484933e+00
2.079589908197947701e-01
-1.053522007371704872e+00
1.478884670963900028e-01
1.478884670963900028e-01
5.984173950219255911e-01
-1.353874625988728653e+00
-7.832046506163835575e-01
9.888757992240564398e-01
2.774741964958051324e-02
1.319263679702782577e+00
-4.828520319993598320e-01
-3.627109845525503529e-01
-6.235836593552660650e-02
1.529510512734699290e+00
3.281000382666042769e-01
6.885231806070327698e-01
-6.029930794461693111e-01
9.288052755006517280e-01
5.083116094368185234e-01
8.086642280538421934e-01
5.683821331602232352e-01
2.010074702521936985e+00
-3.627109845525503529e-01
-6.235836593552660650e-02
1.139052108532568441e+00
-4.828520319993598320e-01
-3.627109845525503529e-01
1.229157894117675509e+00
-1.293804102265323941e+00
-9.634162217865978040e-01
-1.954579863222776215e+00
-1.224288896589313530e-01
2.680295145431995096e-01
2.379942526814971260e-01
4.782763475751161120e-01
-1.023486745510002516e+00
-1.023486745510002516e+00
-9.239362779722898322e-02
5.778268151128288649e-02
-2.287842212121860442e-03
6.584879187453304139e-01
2.640815201617686903e+00
-1.143627792956812161e+00
1.529510512734699290e+00
-4.227815082759551202e-01
-9.333809599248954481e-01
5.683821331602232352e-01
2.070145226245342140e+00
7.485937043304374816e-01
-7.832046506163835575e-01
-5.429225557227645993e-01
2.079589908197947701e-01
1.589581036458104002e+00
-5.429225557227645993e-01
-5.729578175844669552e-01
5.683821331602232352e-01
-5.429225557227645993e-01
-1.534086197158943010e+00
2.079589908197947701e-01
1.950004178798532495e+00
-1.323839364127026297e+00
1.589581036458104002e+00
1.499475250872996934e+00
1.889933655075127783e+00
-1.804403553914264213e+00
2.379942526814971260e-01
2.680295145431995096e-01
3.281000382666042769e-01
9.588405373623540839e-01
-2.125346752440384901e-01
-1.924544601361073859e+00
1.779237289580923864e-01
1.178532052346876330e-01
1.259193155979377865e+00
7.185584424687351257e-01
1.478884670963900028e-01
-2.287842212121860442e-03
-3.232310407382423673e-02
7.485937043304374816e-01
-1.534086197158943010e+00
6.885231806070327698e-01
7.786289661921398375e-01
8.386994899155446603e-01
2.130215749968746852e+00
6.885231806070327698e-01
-6.930988650312764898e-01
5.383468712985208793e-01
-1.233733578541919229e+00
-2.134791434392990350e+00
5.383468712985208793e-01
-1.774368292052561857e+00
1.919968916936830139e+00
-3.326757226908479970e-01
-1.443980411573835720e+00
-5.729578175844669552e-01
3.581353001283066328e-01
8.781794337298526321e-02
5.383468712985208793e-01
2.190286273692151564e+00
-3.326757226908479970e-01
-6.630636031695741339e-01
-1.534086197158943010e+00
-1.804403553914264213e+00
-9.239362779722898322e-02
-1.224288896589313530e-01
4.482410857134137561e-01
-1.224288896589313530e-01
-2.224897219978097418e+00
6.885231806070327698e-01
-1.684262506467454790e+00
5.984173950219255911e-01
1.709722083904913426e+00
8.386994899155446603e-01
-3.026404608291455856e-01
-1.173663054818514517e+00
7.786289661921398375e-01
-6.330283413078716670e-01
-1.263768840403621585e+00
1.199122632255973153e+00
-3.627109845525503529e-01
-1.594156720882347722e+00
-3.927462464142527088e-01
2.310427321138960988e+00
-1.474015673435538298e+00
-3.326757226908479970e-01
-7.531693887546812016e-01
-1.203698316680216873e+00
-5.429225557227645993e-01
-1.824994133823361064e-01
-9.634162217865978040e-01
-1.443980411573835720e+00
-3.927462464142527088e-01
-2.425699371057408460e-01
5.383468712985208793e-01
-8.733104362014907363e-01
-2.726051989674432297e-01
1.259193155979377865e+00
-1.834438815775966791e+00
1.178532052346876330e-01
-9.239362779722898322e-02
-1.954579863222776215e+00
2.079589908197947701e-01
1.319263679702782577e+00
5.778268151128288649e-02
1.779237289580923864e-01
8.987700136389493721e-01
2.070145226245342140e+00
-1.504050935297240654e+00
-8.132399124780859134e-01
-5.128872938610622434e-01
-1.824994133823361064e-01
8.687347517772470162e-01
-1.023486745510002516e+00
-6.930988650312764898e-01
5.383468712985208793e-01
1.078981584809163508e+00
8.781794337298526321e-02
1.709722083904913426e+00
1.289228417841080221e+00
1.349298941564484933e+00
-3.026404608291455856e-01
3.581353001283066328e-01
3.581353001283066328e-01
-3.026404608291455856e-01
-2.726051989674432297e-01
-7.832046506163835575e-01
-2.726051989674432297e-01
1.289228417841080221e+00
-5.429225557227645993e-01
4.782763475751161120e-01
5.683821331602232352e-01
-1.564121459020645366e+00
1.199122632255973153e+00
-1.774368292052561857e+00
-1.824994133823361064e-01
4.182058238517114002e-01
-8.733104362014907363e-01
-7.832046506163835575e-01
-6.029930794461693111e-01
-1.474015673435538298e+00
-3.026404608291455856e-01
1.078981584809163508e+00
-2.726051989674432297e-01
-1.524641515206337228e-01
-2.287842212121860442e-03
-1.524641515206337228e-01
1.319263679702782577e+00
4.482410857134137561e-01
5.984173950219255911e-01
-2.044685648807883283e+00
3.581353001283066328e-01
-1.594156720882347722e+00
-4.828520319993598320e-01
3.151414653266627397e+00
-8.432751743397883804e-01
-2.287842212121860442e-03
1.178532052346876330e-01
-1.684262506467454790e+00
8.687347517772470162e-01
-1.173663054818514517e+00
1.078981584809163508e+00
8.386994899155446603e-01
5.984173950219255911e-01
1.478884670963900028e-01
-3.627109845525503529e-01
-2.125346752440384901e-01
6.584879187453304139e-01
-9.333809599248954481e-01
-9.033456980631930922e-01
1.478884670963900028e-01
-2.284967743701502130e+00
1.779237289580923864e-01
-4.528167701376574761e-01
-6.029930794461693111e-01
-1.383909887850431009e+00
-4.528167701376574761e-01
-1.413945149712133365e+00
-1.023486745510002516e+00
-1.824994133823361064e-01
1.018911061085758796e+00
1.469439989011294578e+00
1.409369465287889645e+00
-5.128872938610622434e-01
4.482410857134137561e-01
1.259193155979377865e+00
-9.239362779722898322e-02
2.079589908197947701e-01
-5.128872938610622434e-01
3.281000382666042769e-01
1.078981584809163508e+00
-2.287842212121860442e-03
1.649651560181508714e+00
-7.832046506163835575e-01
2.680295145431995096e-01
1.499475250872996934e+00
2.680295145431995096e-01
3.881705619900089888e-01
-1.524641515206337228e-01
1.018911061085758796e+00
9.888757992240564398e-01
-1.143627792956812161e+00
2.379942526814971260e-01
-1.383909887850431009e+00
-4.227815082759551202e-01
2.680295145431995096e-01
5.383468712985208793e-01
4.182058238517114002e-01
-6.235836593552660650e-02
1.379334203426187289e+00
-5.128872938610622434e-01
1.649651560181508714e+00
-8.432751743397883804e-01
-2.044685648807883283e+00
-1.524641515206337228e-01
-7.832046506163835575e-01
1.109016846670866085e+00
7.185584424687351257e-01
8.687347517772470162e-01
7.786289661921398375e-01
4.782763475751161120e-01
9.588405373623540839e-01
6.885231806070327698e-01
-1.173663054818514517e+00
-4.528167701376574761e-01
4.182058238517114002e-01
-1.524641515206337228e-01
1.178532052346876330e-01
-3.927462464142527088e-01
5.083116094368185234e-01
-6.630636031695741339e-01
-2.726051989674432297e-01
-1.083557269233407228e+00
5.083116094368185234e-01
2.680295145431995096e-01
-1.524641515206337228e-01
-3.927462464142527088e-01
1.349298941564484933e+00
3.581353001283066328e-01
1.379334203426187289e+00
1.478884670963900028e-01
5.778268151128288649e-02
-2.134791434392990350e+00
-2.044685648807883283e+00
2.774741964958051324e-02
8.386994899155446603e-01
-8.432751743397883804e-01
-3.927462464142527088e-01
-9.239362779722898322e-02
-1.023486745510002516e+00
-3.326757226908479970e-01
5.383468712985208793e-01
1.048946322947461152e+00
-7.231341268929788457e-01
9.888757992240564398e-01
-1.954579863222776215e+00
2.774741964958051324e-02
7.786289661921398375e-01
2.079589908197947701e-01
3.581353001283066328e-01
4.482410857134137561e-01
4.482410857134137561e-01
-6.330283413078716670e-01
7.786289661921398375e-01
2.079589908197947701e-01
-1.824994133823361064e-01
1.018911061085758796e+00
-1.203698316680216873e+00
-5.729578175844669552e-01
4.182058238517114002e-01
-8.132399124780859134e-01
4.482410857134137561e-01
-1.263768840403621585e+00
-1.443980411573835720e+00
-9.934514836483001599e-01
-8.432751743397883804e-01
-4.227815082759551202e-01
-3.232310407382423673e-02
-1.113592531095109806e+00
-5.128872938610622434e-01
2.980647764049018655e-01
8.086642280538421934e-01
2.680295145431995096e-01
3.281000382666042769e-01
3.881705619900089888e-01
1.289228417841080221e+00
1.499475250872996934e+00
-1.824994133823361064e-01
-6.029930794461693111e-01
1.529510512734699290e+00
1.779237289580923864e-01
-3.026404608291455856e-01
-1.203698316680216873e+00
-1.383909887850431009e+00
-1.233733578541919229e+00
-8.432751743397883804e-01
5.984173950219255911e-01
1.109016846670866085e+00
-1.053522007371704872e+00
8.781794337298526321e-02
5.778268151128288649e-02
5.383468712985208793e-01
1.478884670963900028e-01
5.778268151128288649e-02
-2.287842212121860442e-03
-1.654227244605752434e+00
-1.984615125084478571e+00
4.182058238517114002e-01
-6.330283413078716670e-01
-1.233733578541919229e+00
-8.432751743397883804e-01
-9.634162217865978040e-01
-5.429225557227645993e-01
-8.432751743397883804e-01
2.774741964958051324e-02
2.580744677894282191e+00
-3.627109845525503529e-01
-2.194861958116395062e+00
-1.053522007371704872e+00
1.919968916936830139e+00
-6.235836593552660650e-02
-1.474015673435538298e+00
-5.729578175844669552e-01
-5.729578175844669552e-01
1.478884670963900028e-01
-1.824994133823361064e-01
1.559545774596401646e+00
-3.026404608291455856e-01
4.782763475751161120e-01
1.018911061085758796e+00
4.782763475751161120e-01
1.319263679702782577e+00
-3.232310407382423673e-02
8.386994899155446603e-01
-5.128872938610622434e-01
1.589581036458104002e+00
2.379942526814971260e-01
6.885231806070327698e-01
1.478884670963900028e-01
-3.026404608291455856e-01
1.169087370394270797e+00
5.083116094368185234e-01
4.482410857134137561e-01
1.679686822043211070e+00
9.288052755006517280e-01
-3.326757226908479970e-01
3.281000382666042769e-01
-3.232310407382423673e-02
1.950004178798532495e+00
-6.029930794461693111e-01
-2.726051989674432297e-01
2.490638892309175123e+00
1.478884670963900028e-01
-3.326757226908479970e-01
8.987700136389493721e-01
-6.630636031695741339e-01
1.078981584809163508e+00
-1.263768840403621585e+00
-3.232310407382423673e-02
-5.128872938610622434e-01
-3.627109845525503529e-01
5.383468712985208793e-01
2.550709416032579835e+00
-2.164826696254692706e+00
4.782763475751161120e-01
8.987700136389493721e-01
-5.128872938610622434e-01
3.881705619900089888e-01
4.782763475751161120e-01
5.984173950219255911e-01
1.478884670963900028e-01
4.782763475751161120e-01
-6.930988650312764898e-01
4.782763475751161120e-01
-1.744333030190859501e+00
2.980647764049018655e-01
2.079589908197947701e-01
1.078981584809163508e+00
-2.287842212121860442e-03
3.581353001283066328e-01
4.182058238517114002e-01
-2.104756172531287994e+00
-1.053522007371704872e+00
1.178532052346876330e-01
-1.524641515206337228e-01
1.199122632255973153e+00
-6.930988650312764898e-01
6.885231806070327698e-01
7.485937043304374816e-01
5.683821331602232352e-01
-1.083557269233407228e+00
-1.504050935297240654e+00
-1.774368292052561857e+00
-2.425699371057408460e-01
-9.934514836483001599e-01
-2.224897219978097418e+00
1.199122632255973153e+00
-4.227815082759551202e-01
3.281000382666042769e-01
1.529510512734699290e+00
-1.224288896589313530e-01
-6.235836593552660650e-02
-3.627109845525503529e-01
-1.053522007371704872e+00
-1.143627792956812161e+00
-7.231341268929788457e-01
-1.023486745510002516e+00
5.683821331602232352e-01
-1.143627792956812161e+00
7.185584424687351257e-01
-9.033456980631930922e-01
-1.834438815775966791e+00
-3.927462464142527088e-01
-5.128872938610622434e-01
1.199122632255973153e+00
-2.125346752440384901e-01
-1.383909887850431009e+00
-6.630636031695741339e-01
8.386994899155446603e-01
2.680295145431995096e-01
-9.333809599248954481e-01
-5.729578175844669552e-01
-1.714297768329157146e+00
-6.235836593552660650e-02
2.550709416032579835e+00
1.679686822043211070e+00
-9.934514836483001599e-01
4.782763475751161120e-01
1.950004178798532495e+00
-1.524641515206337228e-01
-1.224288896589313530e-01
-6.630636031695741339e-01
-9.239362779722898322e-02
-1.023486745510002516e+00
-5.128872938610622434e-01
-1.203698316680216873e+00
-6.630636031695741339e-01
-1.173663054818514517e+00
1.178532052346876330e-01
1.178532052346876330e-01
-9.333809599248954481e-01
-9.333809599248954481e-01
2.190286273692151564e+00
1.048946322947461152e+00
-2.287842212121860442e-03
9.288052755006517280e-01
1.289228417841080221e+00
-3.026404608291455856e-01
-7.231341268929788457e-01
-6.029930794461693111e-01
-1.824994133823361064e-01
6.885231806070327698e-01
-8.432751743397883804e-01
-5.128872938610622434e-01
-1.353874625988728653e+00
-2.044685648807883283e+00
7.185584424687351257e-01
5.383468712985208793e-01
-1.353874625988728653e+00
4.182058238517114002e-01
-1.233733578541919229e+00
1.178532052346876330e-01
-4.828520319993598320e-01
5.778268151128288649e-02
-1.263768840403621585e+00
2.980647764049018655e-01
1.499475250872996934e+00
-1.594156720882347722e+00
-5.729578175844669552e-01
7.485937043304374816e-01
1.018911061085758796e+00
2.079589908197947701e-01
-5.128872938610622434e-01
-1.203698316680216873e+00
2.980647764049018655e-01
-2.164826696254692706e+00
-3.627109845525503529e-01
2.980647764049018655e-01
5.683821331602232352e-01
9.288052755006517280e-01
-9.634162217865978040e-01
1.379334203426187289e+00
-6.029930794461693111e-01
4.782763475751161120e-01
1.709722083904913426e+00
1.139052108532568441e+00
-5.128872938610622434e-01
-2.726051989674432297e-01
-1.774368292052561857e+00
1.319263679702782577e+00
-1.224288896589313530e-01
2.220321535553853920e+00
-1.504050935297240654e+00
8.687347517772470162e-01
-3.326757226908479970e-01
-1.524641515206337228e-01
-1.233733578541919229e+00
-2.726051989674432297e-01
-1.383909887850431009e+00
-1.323839364127026297e+00
8.086642280538421934e-01
2.079589908197947701e-01
1.499475250872996934e+00
-9.333809599248954481e-01
1.349298941564484933e+00
1.289228417841080221e+00
-1.714297768329157146e+00
-9.239362779722898322e-02
-2.287842212121860442e-03
-7.231341268929788457e-01
-6.930988650312764898e-01
1.679686822043211070e+00
-1.524641515206337228e-01
-3.026404608291455856e-01
7.485937043304374816e-01
5.383468712985208793e-01
-3.627109845525503529e-01
-2.125346752440384901e-01
-6.630636031695741339e-01
-3.627109845525503529e-01
-3.326757226908479970e-01
-9.934514836483001599e-01
2.079589908197947701e-01
7.485937043304374816e-01
5.083116094368185234e-01
-6.630636031695741339e-01
-2.405108791148311997e+00
-1.824994133823361064e-01
1.289228417841080221e+00
1.980039440660234851e+00
1.178532052346876330e-01
-6.930988650312764898e-01
-9.333809599248954481e-01
4.782763475751161120e-01
-3.927462464142527088e-01
-1.443980411573835720e+00
5.083116094368185234e-01
-5.128872938610622434e-01
4.782763475751161120e-01
5.383468712985208793e-01
8.987700136389493721e-01
-5.429225557227645993e-01
3.881705619900089888e-01
-2.425699371057408460e-01
-6.630636031695741339e-01
2.774741964958051324e-02
5.984173950219255911e-01
-7.832046506163835575e-01
3.281000382666042769e-01
-6.330283413078716670e-01
5.083116094368185234e-01
1.048946322947461152e+00
-1.353874625988728653e+00
-3.232310407382423673e-02
5.984173950219255911e-01
9.888757992240564398e-01
2.040109964383639785e+00
-1.714297768329157146e+00
7.185584424687351257e-01
-1.714297768329157146e+00
-1.824994133823361064e-01
2.310427321138960988e+00
3.581353001283066328e-01
8.687347517772470162e-01
-6.930988650312764898e-01
-9.239362779722898322e-02
5.984173950219255911e-01
6.584879187453304139e-01
-1.954579863222776215e+00
-2.425699371057408460e-01
-7.231341268929788457e-01
2.079589908197947701e-01
1.779237289580923864e-01
1.478884670963900028e-01
-9.333809599248954481e-01
1.169087370394270797e+00
-1.224288896589313530e-01
-3.026404608291455856e-01
-5.429225557227645993e-01
5.083116094368185234e-01
1.478884670963900028e-01
1.178532052346876330e-01
-1.383909887850431009e+00
4.182058238517114002e-01
4.182058238517114002e-01
2.160251011830449208e+00
2.040109964383639785e+00
-5.429225557227645993e-01
-4.528167701376574761e-01
5.984173950219255911e-01
-5.128872938610622434e-01
-3.232310407382423673e-02
5.683821331602232352e-01
-1.023486745510002516e+00
3.281000382666042769e-01
8.687347517772470162e-01
8.781794337298526321e-02
7.786289661921398375e-01
-6.930988650312764898e-01
-1.524641515206337228e-01
-9.239362779722898322e-02
-3.627109845525503529e-01
-3.326757226908479970e-01
5.083116094368185234e-01
-9.634162217865978040e-01
1.779237289580923864e-01
1.018911061085758796e+00
1.478884670963900028e-01
-1.443980411573835720e+00
-6.930988650312764898e-01
1.379334203426187289e+00
7.485937043304374816e-01
-9.934514836483001599e-01
-1.984615125084478571e+00
-1.323839364127026297e+00
-9.934514836483001599e-01
5.984173950219255911e-01
-2.287842212121860442e-03
-1.564121459020645366e+00
-3.927462464142527088e-01
-2.164826696254692706e+00
-1.684262506467454790e+00
-5.429225557227645993e-01
1.109016846670866085e+00
-1.173663054818514517e+00
1.139052108532568441e+00
6.885231806070327698e-01
1.078981584809163508e+00
-4.828520319993598320e-01
5.778268151128288649e-02
5.778268151128288649e-02
-9.033456980631930922e-01
1.739757345766615781e+00
-1.524641515206337228e-01
-1.173663054818514517e+00
-2.726051989674432297e-01
1.169087370394270797e+00
-1.203698316680216873e+00
4.782763475751161120e-01
3.281000382666042769e-01
1.169087370394270797e+00
7.485937043304374816e-01
-2.425699371057408460e-01
-1.594156720882347722e+00
1.889933655075127783e+00
-2.425699371057408460e-01
-1.083557269233407228e+00
2.680295145431995096e-01
1.980039440660234851e+00
5.984173950219255911e-01
7.485937043304374816e-01
-9.934514836483001599e-01
-1.233733578541919229e+00
6.284526568836279470e-01
1.439404727149592000e+00
-1.113592531095109806e+00
1.619616298319806358e+00
3.581353001283066328e-01
-1.383909887850431009e+00
1.229157894117675509e+00
-3.232310407382423673e-02
5.383468712985208793e-01
-1.443980411573835720e+00
-3.927462464142527088e-01
-2.735496671627037912e+00
7.185584424687351257e-01
2.774741964958051324e-02
2.980647764049018655e-01
-6.235836593552660650e-02
-4.528167701376574761e-01
-1.263768840403621585e+00
-1.233733578541919229e+00
-6.330283413078716670e-01
-6.330283413078716670e-01
-1.203698316680216873e+00
-1.594156720882347722e+00
-8.132399124780859134e-01
6.284526568836279470e-01
-7.832046506163835575e-01
-6.330283413078716670e-01
-3.927462464142527088e-01
-9.634162217865978040e-01
9.888757992240564398e-01
2.774741964958051324e-02
1.478884670963900028e-01
1.478884670963900028e-01
9.288052755006517280e-01
1.289228417841080221e+00
2.670850463479389258e+00
-1.654227244605752434e+00
9.288052755006517280e-01
4.482410857134137561e-01
1.478884670963900028e-01
-1.824994133823361064e-01
1.679686822043211070e+00
-2.134791434392990350e+00
1.769792607628318137e+00
1.048946322947461152e+00
5.683821331602232352e-01
-1.323839364127026297e+00
-6.930988650312764898e-01
2.980647764049018655e-01
-1.474015673435538298e+00
6.584879187453304139e-01
-1.774368292052561857e+00
-1.524641515206337228e-01
2.980647764049018655e-01
-1.824994133823361064e-01
-5.128872938610622434e-01
-7.832046506163835575e-01
5.778268151128288649e-02
-1.594156720882347722e+00
-1.083557269233407228e+00
7.185584424687351257e-01
2.079589908197947701e-01
5.778268151128288649e-02
2.680295145431995096e-01
2.774741964958051324e-02
7.185584424687351257e-01
4.182058238517114002e-01
-1.143627792956812161e+00
-2.726051989674432297e-01
-9.239362779722898322e-02
1.529510512734699290e+00
8.687347517772470162e-01
-1.113592531095109806e+00
8.086642280538421934e-01
5.083116094368185234e-01
8.987700136389493721e-01
-1.083557269233407228e+00
1.109016846670866085e+00
2.980647764049018655e-01
-1.534086197158943010e+00
-1.504050935297240654e+00
-4.528167701376574761e-01
1.779237289580923864e-01
-1.774368292052561857e+00
-1.113592531095109806e+00
-9.934514836483001599e-01
8.781794337298526321e-02
-7.832046506163835575e-01
5.083116094368185234e-01
-3.927462464142527088e-01
-2.104756172531287994e+00
-1.083557269233407228e+00
-1.924544601361073859e+00
-9.033456980631930922e-01
9.588405373623540839e-01
3.881705619900089888e-01
-1.834438815775966791e+00
-3.216060861414276051e+00
1.319263679702782577e+00
-1.203698316680216873e+00
1.409369465287889645e+00
2.774741964958051324e-02
-6.235836593552660650e-02
-9.239362779722898322e-02
1.409369465287889645e+00
-1.263768840403621585e+00
6.885231806070327698e-01
-9.934514836483001599e-01
-2.425699371057408460e-01
9.588405373623540839e-01
1.779237289580923864e-01
-8.733104362014907363e-01
-7.531693887546812016e-01
1.679686822043211070e+00
1.478884670963900028e-01
1.178532052346876330e-01
-3.326757226908479970e-01
-6.029930794461693111e-01
1.469439989011294578e+00
-2.287842212121860442e-03
-1.524641515206337228e-01
-5.729578175844669552e-01
-3.627109845525503529e-01
-9.634162217865978040e-01
1.799827869490020493e+00
-1.224288896589313530e-01
1.078981584809163508e+00
2.774741964958051324e-02
-8.432751743397883804e-01
8.781794337298526321e-02
2.079589908197947701e-01
-2.726051989674432297e-01
1.139052108532568441e+00
3.581353001283066328e-01
-9.239362779722898322e-02
4.482410857134137561e-01
-2.044685648807883283e+00
1.289228417841080221e+00
9.888757992240564398e-01
8.086642280538421934e-01
1.048946322947461152e+00
3.281000382666042769e-01
1.649651560181508714e+00
-1.774368292052561857e+00
-2.425699371057408460e-01
5.683821331602232352e-01
-1.224288896589313530e-01
-6.235836593552660650e-02
8.086642280538421934e-01
1.018911061085758796e+00
1.109016846670866085e+00
-1.113592531095109806e+00
-1.323839364127026297e+00
-2.134791434392990350e+00
-1.233733578541919229e+00
-1.824994133823361064e-01
7.485937043304374816e-01
5.778268151128288649e-02
9.288052755006517280e-01
-1.894509339499371503e+00
-2.375073529286609197e+00
-7.231341268929788457e-01
2.100180488107044496e+00
9.588405373623540839e-01
-7.231341268929788457e-01
9.288052755006517280e-01
-8.432751743397883804e-01
-3.232310407382423673e-02
6.885231806070327698e-01
-9.033456980631930922e-01
1.829863131351722849e+00
-3.232310407382423673e-02
1.379334203426187289e+00
-3.232310407382423673e-02
1.859898393213425427e+00
1.409369465287889645e+00
-1.053522007371704872e+00
2.079589908197947701e-01
5.984173950219255911e-01
-6.330283413078716670e-01
-7.832046506163835575e-01
5.683821331602232352e-01
-6.930988650312764898e-01
1.078981584809163508e+00
7.485937043304374816e-01
2.379942526814971260e-01
-2.726051989674432297e-01
1.259193155979377865e+00
1.379334203426187289e+00
-1.323839364127026297e+00
-1.524641515206337228e-01
-6.930988650312764898e-01
-1.023486745510002516e+00
2.640815201617686903e+00
1.078981584809163508e+00
-1.564121459020645366e+00
-9.934514836483001599e-01
-4.528167701376574761e-01
-8.432751743397883804e-01
7.485937043304374816e-01
5.984173950219255911e-01
1.178532052346876330e-01
1.829863131351722849e+00
6.584879187453304139e-01
2.379942526814971260e-01
1.779237289580923864e-01
3.281000382666042769e-01
1.178532052346876330e-01
2.379942526814971260e-01
5.383468712985208793e-01
-7.531693887546812016e-01
1.178532052346876330e-01
-6.930988650312764898e-01
-1.594156720882347722e+00
8.086642280538421934e-01
-4.227815082759551202e-01
-5.729578175844669552e-01
2.250356797415556276e+00
2.774741964958051324e-02
-3.627109845525503529e-01
8.386994899155446603e-01
5.383468712985208793e-01
7.485937043304374816e-01
-4.828520319993598320e-01
6.885231806070327698e-01
-1.984615125084478571e+00
-2.074720910669585638e+00
3.881705619900089888e-01
-5.729578175844669552e-01
-1.534086197158943010e+00
-1.744333030190859501e+00
4.482410857134137561e-01
-8.432751743397883804e-01
-7.231341268929788457e-01
1.018911061085758796e+00
3.001238343958115617e+00
-6.330283413078716670e-01
-1.924544601361073859e+00
-1.173663054818514517e+00
-5.128872938610622434e-01
8.386994899155446603e-01
-6.029930794461693111e-01
1.779237289580923864e-01
8.987700136389493721e-01
3.881705619900089888e-01
8.386994899155446603e-01
7.485937043304374816e-01
-1.824994133823361064e-01
1.478884670963900028e-01
-6.630636031695741339e-01
-6.630636031695741339e-01
1.589581036458104002e+00
-1.323839364127026297e+00
5.383468712985208793e-01
1.739757345766615781e+00
4.782763475751161120e-01
5.383468712985208793e-01
4.782763475751161120e-01
1.889933655075127783e+00
-6.330283413078716670e-01
5.778268151128288649e-02
6.885231806070327698e-01
-4.227815082759551202e-01
3.881705619900089888e-01
-6.029930794461693111e-01
3.581353001283066328e-01
-1.594156720882347722e+00
-1.224288896589313530e-01
3.581353001283066328e-01
-1.714297768329157146e+00
6.284526568836279470e-01
1.178532052346876330e-01
1.829863131351722849e+00
8.687347517772470162e-01
1.048946322947461152e+00
-1.224288896589313530e-01
9.888757992240564398e-01
1.379334203426187289e+00
-2.425699371057408460e-01
8.386994899155446603e-01
2.680295145431995096e-01
4.482410857134137561e-01
-1.113592531095109806e+00
-1.224288896589313530e-01
5.778268151128288649e-02
-4.227815082759551202e-01
-1.524641515206337228e-01
-3.026404608291455856e-01
-2.726051989674432297e-01
-3.026404608291455856e-01
-1.083557269233407228e+00
-1.143627792956812161e+00
3.881705619900089888e-01
-7.231341268929788457e-01
8.086642280538421934e-01
-2.726051989674432297e-01
-2.125346752440384901e-01
-1.293804102265323941e+00
-6.330283413078716670e-01
1.779237289580923864e-01
8.987700136389493721e-01
1.799827869490020493e+00
-9.333809599248954481e-01
8.687347517772470162e-01
-6.630636031695741339e-01
-3.627109845525503529e-01
-9.239362779722898322e-02
-1.224288896589313530e-01
-6.235836593552660650e-02
4.482410857134137561e-01
9.888757992240564398e-01
-8.132399124780859134e-01
-6.630636031695741339e-01
1.829863131351722849e+00
-9.333809599248954481e-01
1.259193155979377865e+00
1.169087370394270797e+00
1.139052108532568441e+00
7.485937043304374816e-01
3.881705619900089888e-01
-1.524641515206337228e-01
-9.239362779722898322e-02
-9.033456980631930922e-01
1.048946322947461152e+00
1.779237289580923864e-01
-1.224288896589313530e-01
-1.353874625988728653e+00
8.987700136389493721e-01
5.683821331602232352e-01
-7.531693887546812016e-01
-6.235836593552660650e-02
-1.864474077637669147e+00
-2.425699371057408460e-01
-9.033456980631930922e-01
-2.125346752440384901e-01
4.482410857134137561e-01
7.485937043304374816e-01
2.079589908197947701e-01
1.859898393213425427e+00
-4.528167701376574761e-01
9.288052755006517280e-01
5.984173950219255911e-01
1.709722083904913426e+00
3.881705619900089888e-01
4.182058238517114002e-01
2.980647764049018655e-01
4.782763475751161120e-01
-2.425699371057408460e-01
-3.026404608291455856e-01
-6.330283413078716670e-01
9.588405373623540839e-01
6.284526568836279470e-01
-3.927462464142527088e-01
-5.429225557227645993e-01
8.086642280538421934e-01
-1.113592531095109806e+00
-3.026404608291455856e-01
2.130215749968746852e+00
1.178532052346876330e-01
-4.828520319993598320e-01
5.778268151128288649e-02
2.079589908197947701e-01
-7.231341268929788457e-01
-1.504050935297240654e+00
-2.425699371057408460e-01
5.083116094368185234e-01
1.018911061085758796e+00
-4.528167701376574761e-01
-6.330283413078716670e-01
-1.083557269233407228e+00
5.083116094368185234e-01
-7.531693887546812016e-01
-4.828520319993598320e-01
1.319263679702782577e+00
6.284526568836279470e-01
1.589581036458104002e+00
-2.287842212121860442e-03
4.482410857134137561e-01
3.281000382666042769e-01
2.079589908197947701e-01
8.687347517772470162e-01
-2.425699371057408460e-01
7.786289661921398375e-01
1.950004178798532495e+00
-1.023486745510002516e+00
1.379334203426187289e+00
-1.083557269233407228e+00
2.774741964958051324e-02
1.649651560181508714e+00
1.289228417841080221e+00
-8.132399124780859134e-01
-2.287842212121860442e-03
-1.023486745510002516e+00
6.584879187453304139e-01
-1.824994133823361064e-01
4.182058238517114002e-01
8.987700136389493721e-01
-3.232310407382423673e-02
-1.233733578541919229e+00
-1.353874625988728653e+00
-3.026404608291455856e-01
-9.033456980631930922e-01
1.779237289580923864e-01
6.885231806070327698e-01
-6.029930794461693111e-01
-6.235836593552660650e-02
-1.143627792956812161e+00
-1.524641515206337228e-01
5.383468712985208793e-01
-8.132399124780859134e-01
-4.528167701376574761e-01
8.687347517772470162e-01
8.987700136389493721e-01
-1.474015673435538298e+00
5.383468712985208793e-01
1.529510512734699290e+00
-7.832046506163835575e-01
1.589581036458104002e+00
-1.083557269233407228e+00
6.885231806070327698e-01
-9.033456980631930922e-01
4.782763475751161120e-01
3.281000382666042769e-01
1.379334203426187289e+00
7.185584424687351257e-01
1.478884670963900028e-01
8.687347517772470162e-01
-1.654227244605752434e+00
-1.023486745510002516e+00
-6.630636031695741339e-01
8.781794337298526321e-02
-1.824994133823361064e-01
-7.231341268929788457e-01
4.182058238517114002e-01
5.383468712985208793e-01
-7.832046506163835575e-01
-1.744333030190859501e+00
-2.287842212121860442e-03
-1.383909887850431009e+00
-2.287842212121860442e-03
1.779237289580923864e-01
1.229157894117675509e+00
-1.383909887850431009e+00
-3.927462464142527088e-01
-4.828520319993598320e-01
-2.287842212121860442e-03
1.178532052346876330e-01
-1.023486745510002516e+00
5.778268151128288649e-02
2.130215749968746852e+00
1.739757345766615781e+00
5.984173950219255911e-01
-4.227815082759551202e-01
3.881705619900089888e-01
1.469439989011294578e+00
1.109016846670866085e+00
-1.224288896589313530e-01
8.781794337298526321e-02
-1.383909887850431009e+00
-3.927462464142527088e-01
-5.128872938610622434e-01
2.379942526814971260e-01
-1.224288896589313530e-01
-3.627109845525503529e-01
-4.528167701376574761e-01
1.259193155979377865e+00
6.885231806070327698e-01
-3.232310407382423673e-02
1.109016846670866085e+00
-6.930988650312764898e-01
5.984173950219255911e-01
-6.930988650312764898e-01
5.683821331602232352e-01
-3.232310407382423673e-02
2.821026772787901482e+00
1.679686822043211070e+00
3.881705619900089888e-01
4.782763475751161120e-01
-1.113592531095109806e+00
4.782763475751161120e-01
6.584879187453304139e-01
6.584879187453304139e-01
1.709722083904913426e+00
5.683821331602232352e-01
3.881705619900089888e-01
-2.104756172531287994e+00
7.485937043304374816e-01
-2.125346752440384901e-01
1.980039440660234851e+00
-2.425699371057408460e-01
2.379942526814971260e-01
5.984173950219255911e-01
-6.330283413078716670e-01
5.383468712985208793e-01
-2.425699371057408460e-01
1.169087370394270797e+00
6.284526568836279470e-01
-1.143627792956812161e+00
-6.630636031695741339e-01
6.584879187453304139e-01
-7.531693887546812016e-01
-7.832046506163835575e-01
-1.053522007371704872e+00
7.485937043304374816e-01
-1.894509339499371503e+00
5.778268151128288649e-02
-7.832046506163835575e-01
4.482410857134137561e-01
-3.326757226908479970e-01
-2.435144053010014353e+00
-1.113592531095109806e+00
-1.293804102265323941e+00
2.070145226245342140e+00
5.683821331602232352e-01
1.169087370394270797e+00
1.169087370394270797e+00
-1.173663054818514517e+00
1.829863131351722849e+00
-3.627109845525503529e-01
5.683821331602232352e-01
-2.125346752440384901e-01
2.774741964958051324e-02
7.485937043304374816e-01
1.649651560181508714e+00
-9.934514836483001599e-01
8.086642280538421934e-01
-6.930988650312764898e-01
1.169087370394270797e+00
1.499475250872996934e+00
-3.232310407382423673e-02
-1.443980411573835720e+00
-8.132399124780859134e-01
2.680295145431995096e-01
1.478884670963900028e-01
1.018911061085758796e+00
-1.714297768329157146e+00
1.469439989011294578e+00
-2.287842212121860442e-03
-3.627109845525503529e-01
-9.634162217865978040e-01
-8.432751743397883804e-01
1.409369465287889645e+00
1.178532052346876330e-01
1.779237289580923864e-01
-6.235836593552660650e-02
2.490638892309175123e+00
3.881705619900089888e-01
1.319263679702782577e+00
-7.231341268929788457e-01
-1.504050935297240654e+00
9.588405373623540839e-01
-6.029930794461693111e-01
-1.323839364127026297e+00
2.980647764049018655e-01
-5.729578175844669552e-01
1.178532052346876330e-01
2.040109964383639785e+00
-8.733104362014907363e-01
2.250356797415556276e+00
-6.029930794461693111e-01
8.687347517772470162e-01
-1.534086197158943010e+00
-3.026404608291455856e-01
1.889933655075127783e+00
1.139052108532568441e+00
1.980039440660234851e+00
-1.524641515206337228e-01
-1.824994133823361064e-01
-1.524641515206337228e-01
-6.029930794461693111e-01
1.319263679702782577e+00
-2.014650386946180927e+00
-1.413945149712133365e+00
4.182058238517114002e-01
-1.224288896589313530e-01
2.379942526814971260e-01
-6.630636031695741339e-01
3.281000382666042769e-01
5.984173950219255911e-01
-1.804403553914264213e+00
2.379942526814971260e-01
-1.564121459020645366e+00
9.288052755006517280e-01
1.048946322947461152e+00
8.386994899155446603e-01
-6.330283413078716670e-01
-1.173663054818514517e+00
1.409369465287889645e+00
1.229157894117675509e+00
6.885231806070327698e-01
1.379334203426187289e+00
-6.029930794461693111e-01
-4.227815082759551202e-01
5.083116094368185234e-01
-8.733104362014907363e-01
-6.630636031695741339e-01
5.383468712985208793e-01
5.984173950219255911e-01
-1.524641515206337228e-01
1.379334203426187289e+00
-1.323839364127026297e+00
-9.634162217865978040e-01
6.885231806070327698e-01
2.490638892309175123e+00
-2.287842212121860442e-03
-6.330283413078716670e-01
-3.026404608291455856e-01
2.774741964958051324e-02
1.259193155979377865e+00
-2.287842212121860442e-03
-1.113592531095109806e+00
3.881705619900089888e-01
-9.033456980631930922e-01
-2.125346752440384901e-01
-1.804403553914264213e+00
-7.531693887546812016e-01
-9.634162217865978040e-01
-1.263768840403621585e+00
-3.326757226908479970e-01
-4.227815082759551202e-01
1.769792607628318137e+00
-1.413945149712133365e+00
1.478884670963900028e-01
-3.366237170722787830e+00
-9.239362779722898322e-02
5.683821331602232352e-01
-2.287842212121860442e-03
-1.524641515206337228e-01
-9.033456980631930922e-01
1.139052108532568441e+00
2.079589908197947701e-01
5.778268151128288649e-02
5.383468712985208793e-01
8.781794337298526321e-02
4.782763475751161120e-01
2.774741964958051324e-02
-1.224288896589313530e-01
1.779237289580923864e-01
3.581353001283066328e-01
-7.531693887546812016e-01
-2.125346752440384901e-01
5.683821331602232352e-01
-1.083557269233407228e+00
-1.804403553914264213e+00
-1.053522007371704872e+00
-1.233733578541919229e+00
-1.524641515206337228e-01
9.888757992240564398e-01
-1.173663054818514517e+00
2.130215749968746852e+00
-2.726051989674432297e-01
-1.524641515206337228e-01
9.888757992240564398e-01
2.980647764049018655e-01
2.079589908197947701e-01
4.182058238517114002e-01
1.478884670963900028e-01
-5.429225557227645993e-01
-1.224288896589313530e-01
1.169087370394270797e+00
2.280392059277258632e+00
-7.231341268929788457e-01
-5.429225557227645993e-01
2.774741964958051324e-02
-1.323839364127026297e+00
5.984173950219255911e-01
1.469439989011294578e+00
3.581353001283066328e-01
-3.232310407382423673e-02
-5.729578175844669552e-01
2.379942526814971260e-01
-8.733104362014907363e-01
2.680295145431995096e-01
-4.227815082759551202e-01
-1.023486745510002516e+00
-1.524641515206337228e-01
4.182058238517114002e-01
2.980647764049018655e-01
4.182058238517114002e-01
-6.235836593552660650e-02
-9.033456980631930922e-01
-2.287842212121860442e-03
4.482410857134137561e-01
1.709722083904913426e+00
-7.832046506163835575e-01
1.178532052346876330e-01
-1.894509339499371503e+00
-1.824994133823361064e-01
8.987700136389493721e-01
1.779237289580923864e-01
-6.930988650312764898e-01
5.984173950219255911e-01
8.987700136389493721e-01
-1.744333030190859501e+00
-1.684262506467454790e+00
1.018911061085758796e+00
5.778268151128288649e-02
-9.033456980631930922e-01
2.079589908197947701e-01
-7.832046506163835575e-01
2.980647764049018655e-01
-6.630636031695741339e-01
-4.227815082759551202e-01
-2.287842212121860442e-03
-1.113592531095109806e+00
2.250356797415556276e+00
1.409369465287889645e+00
1.859898393213425427e+00
1.779237289580923864e-01
5.083116094368185234e-01
-2.125346752440384901e-01
2.490638892309175123e+00
-5.128872938610622434e-01
6.584879187453304139e-01
-6.235836593552660650e-02
1.829863131351722849e+00
-3.927462464142527088e-01
-1.173663054818514517e+00
5.984173950219255911e-01
1.319263679702782577e+00
3.881705619900089888e-01
1.319263679702782577e+00
-3.276131385137680763e+00
-1.053522007371704872e+00
1.018911061085758796e+00
8.687347517772470162e-01
-1.534086197158943010e+00
8.687347517772470162e-01
-3.627109845525503529e-01
-4.528167701376574761e-01
-4.828520319993598320e-01
-5.429225557227645993e-01
-9.634162217865978040e-01
1.889933655075127783e+00
4.482410857134137561e-01
-4.227815082759551202e-01
-6.630636031695741339e-01
1.178532052346876330e-01
-1.894509339499371503e+00
-5.729578175844669552e-01
2.379942526814971260e-01
6.284526568836279470e-01
1.289228417841080221e+00
-1.824994133823361064e-01
2.010074702521936985e+00
-1.113592531095109806e+00
-3.026404608291455856e-01
2.379942526814971260e-01
-9.239362779722898322e-02
8.781794337298526321e-02
-1.323839364127026297e+00
-1.984615125084478571e+00
-1.534086197158943010e+00
-9.634162217865978040e-01
-5.429225557227645993e-01
2.040109964383639785e+00
8.781794337298526321e-02
1.409369465287889645e+00
-3.927462464142527088e-01
-1.824994133823361064e-01
4.482410857134137561e-01
-9.934514836483001599e-01
-5.429225557227645993e-01
1.529510512734699290e+00
2.079589908197947701e-01
2.980647764049018655e-01
1.559545774596401646e+00
-6.235836593552660650e-02
5.083116094368185234e-01
1.529510512734699290e+00
5.778268151128288649e-02
-3.326757226908479970e-01
1.919968916936830139e+00
4.782763475751161120e-01
-8.733104362014907363e-01
-1.053522007371704872e+00
1.109016846670866085e+00
3.581353001283066328e-01
-1.143627792956812161e+00
-7.231341268929788457e-01
-9.239362779722898322e-02
4.182058238517114002e-01
-1.954579863222776215e+00
1.779237289580923864e-01
-2.287842212121860442e-03
-1.224288896589313530e-01
-5.729578175844669552e-01
2.379942526814971260e-01
-3.326757226908479970e-01
1.980039440660234851e+00
2.680295145431995096e-01
2.610779939755984547e+00
1.779237289580923864e-01
-2.525249838595121421e+00
-1.353874625988728653e+00
-1.504050935297240654e+00
-3.326757226908479970e-01
-5.729578175844669552e-01
6.584879187453304139e-01
-3.627109845525503529e-01
2.640815201617686903e+00
8.987700136389493721e-01
-5.429225557227645993e-01
8.086642280538421934e-01
1.109016846670866085e+00
-1.233733578541919229e+00
-2.125346752440384901e-01
-3.026404608291455856e-01
-1.293804102265323941e+00
1.499475250872996934e+00
1.478884670963900028e-01
-3.927462464142527088e-01
-1.413945149712133365e+00
-9.934514836483001599e-01
1.178532052346876330e-01
2.280392059277258632e+00
-9.634162217865978040e-01
9.588405373623540839e-01
-6.930988650312764898e-01
5.683821331602232352e-01
9.288052755006517280e-01
-4.227815082759551202e-01
-9.239362779722898322e-02
-3.232310407382423673e-02
3.281000382666042769e-01
-4.828520319993598320e-01
3.881705619900089888e-01
-9.634162217865978040e-01
-5.429225557227645993e-01
-9.239362779722898322e-02
-1.233733578541919229e+00
-1.564121459020645366e+00
1.259193155979377865e+00
3.281000382666042769e-01
4.782763475751161120e-01
-9.239362779722898322e-02
-9.634162217865978040e-01
7.786289661921398375e-01
-1.443980411573835720e+00
1.709722083904913426e+00
-7.531693887546812016e-01
-1.834438815775966791e+00
-1.053522007371704872e+00
1.018911061085758796e+00
-2.425699371057408460e-01
2.079589908197947701e-01
3.881705619900089888e-01
4.482410857134137561e-01
8.086642280538421934e-01
1.319263679702782577e+00
-6.029930794461693111e-01
2.980647764049018655e-01
-1.203698316680216873e+00
2.370497844862365699e+00
-9.239362779722898322e-02
7.786289661921398375e-01
1.499475250872996934e+00
2.040109964383639785e+00
2.980647764049018655e-01
1.319263679702782577e+00
-3.927462464142527088e-01
-3.326757226908479970e-01
1.619616298319806358e+00
-4.227815082759551202e-01
2.980647764049018655e-01
-1.524641515206337228e-01
1.919968916936830139e+00
5.683821331602232352e-01
2.220321535553853920e+00
2.730920987202793970e+00
2.079589908197947701e-01
8.987700136389493721e-01
-8.132399124780859134e-01
-9.033456980631930922e-01
5.984173950219255911e-01
1.439404727149592000e+00
-2.254932481839799774e+00
-5.729578175844669552e-01
1.048946322947461152e+00
-2.287842212121860442e-03
8.386994899155446603e-01
1.409369465287889645e+00
1.169087370394270797e+00
-9.239362779722898322e-02
4.182058238517114002e-01
-1.053522007371704872e+00
2.774741964958051324e-02
1.289228417841080221e+00
2.010074702521936985e+00
2.774741964958051324e-02
1.178532052346876330e-01
-2.425699371057408460e-01
-9.239362779722898322e-02
-8.432751743397883804e-01
1.229157894117675509e+00
2.379942526814971260e-01
2.980647764049018655e-01
-4.227815082759551202e-01
8.987700136389493721e-01
-2.855637719073847336e+00
-2.125346752440384901e-01
4.182058238517114002e-01
1.289228417841080221e+00
-2.125346752440384901e-01
5.683821331602232352e-01
-7.231341268929788457e-01
-6.630636031695741339e-01
-5.128872938610622434e-01
-3.627109845525503529e-01
8.781794337298526321e-02
-2.125346752440384901e-01
-3.026404608291455856e-01
5.778268151128288649e-02
-2.425699371057408460e-01
6.284526568836279470e-01
1.289228417841080221e+00
1.178532052346876330e-01
1.259193155979377865e+00
-3.627109845525503529e-01
7.485937043304374816e-01
1.478884670963900028e-01
-2.726051989674432297e-01
2.379942526814971260e-01
-1.053522007371704872e+00
2.980647764049018655e-01
-1.083557269233407228e+00
8.086642280538421934e-01
2.680295145431995096e-01
3.281000382666042769e-01
2.774741964958051324e-02
-2.425699371057408460e-01
1.478884670963900028e-01
2.980647764049018655e-01
-9.239362779722898322e-02
1.078981584809163508e+00
-4.227815082759551202e-01
-5.128872938610622434e-01
-1.624191982744050078e+00
5.683821331602232352e-01
-1.524641515206337228e-01
-2.726051989674432297e-01
3.581353001283066328e-01
-3.627109845525503529e-01
5.083116094368185234e-01
5.083116094368185234e-01
1.109016846670866085e+00
-3.026404608291455856e-01
-1.083557269233407228e+00
-2.555285100456823777e+00
-3.232310407382423673e-02
-9.333809599248954481e-01
3.881705619900089888e-01
3.281000382666042769e-01
1.178532052346876330e-01
1.169087370394270797e+00
1.139052108532568441e+00
1.889933655075127783e+00
9.588405373623540839e-01
4.182058238517114002e-01
1.078981584809163508e+00
2.079589908197947701e-01
8.086642280538421934e-01
-4.828520319993598320e-01
-2.726051989674432297e-01
-2.125346752440384901e-01
1.779237289580923864e-01
1.478884670963900028e-01
6.885231806070327698e-01
-3.232310407382423673e-02
-1.524641515206337228e-01
1.779237289580923864e-01
8.687347517772470162e-01
2.680295145431995096e-01
3.581353001283066328e-01
-2.795567195350442624e+00
-2.726051989674432297e-01
-9.634162217865978040e-01
-1.564121459020645366e+00
-1.143627792956812161e+00
-5.729578175844669552e-01
-4.528167701376574761e-01
2.680295145431995096e-01
-7.531693887546812016e-01
1.649651560181508714e+00
2.079589908197947701e-01
-9.333809599248954481e-01
9.888757992240564398e-01
-9.239362779722898322e-02
5.383468712985208793e-01
-4.227815082759551202e-01
-3.326757226908479970e-01
-9.333809599248954481e-01
-3.026404608291455856e-01
3.881705619900089888e-01
8.086642280538421934e-01
-3.927462464142527088e-01
-8.733104362014907363e-01
-1.744333030190859501e+00
-3.927462464142527088e-01
1.619616298319806358e+00
1.199122632255973153e+00
5.683821331602232352e-01
-7.531693887546812016e-01
-3.232310407382423673e-02
4.182058238517114002e-01
-9.634162217865978040e-01
-1.804403553914264213e+00
1.178532052346876330e-01
-3.927462464142527088e-01
-2.224897219978097418e+00
1.829863131351722849e+00
6.885231806070327698e-01
-1.323839364127026297e+00
2.379942526814971260e-01
1.779237289580923864e-01
2.774741964958051324e-02
1.478884670963900028e-01
-3.326757226908479970e-01
1.799827869490020493e+00
-1.824994133823361064e-01
-1.203698316680216873e+00
-3.927462464142527088e-01
8.386994899155446603e-01
-4.227815082759551202e-01
4.782763475751161120e-01
3.881705619900089888e-01
-5.128872938610622434e-01
-1.624191982744050078e+00
-3.927462464142527088e-01
1.139052108532568441e+00
-2.125346752440384901e-01
-1.524641515206337228e-01
-1.203698316680216873e+00
-1.684262506467454790e+00
5.683821331602232352e-01
-1.504050935297240654e+00
-6.630636031695741339e-01
-4.828520319993598320e-01
-2.125346752440384901e-01
-1.113592531095109806e+00
-9.934514836483001599e-01
-4.227815082759551202e-01
5.083116094368185234e-01
2.774741964958051324e-02
1.469439989011294578e+00
1.779237289580923864e-01
3.581353001283066328e-01
1.139052108532568441e+00
-3.026404608291455856e-01
2.680295145431995096e-01
-1.053522007371704872e+00
-3.326757226908479970e-01
-1.224288896589313530e-01
-1.224288896589313530e-01
-8.733104362014907363e-01
4.782763475751161120e-01
1.199122632255973153e+00
-1.083557269233407228e+00
-2.125346752440384901e-01
-1.443980411573835720e+00
-4.227815082759551202e-01
1.109016846670866085e+00
-1.113592531095109806e+00
3.881705619900089888e-01
5.383468712985208793e-01
-1.083557269233407228e+00
9.588405373623540839e-01
-1.203698316680216873e+00
9.588405373623540839e-01
-2.125346752440384901e-01
-3.627109845525503529e-01
8.987700136389493721e-01
-1.524641515206337228e-01
2.980647764049018655e-01
1.048946322947461152e+00
-6.235836593552660650e-02
-2.495214576733419065e+00
-8.132399124780859134e-01
-1.263768840403621585e+00
1.478884670963900028e-01
-3.026404608291455856e-01
5.683821331602232352e-01
5.683821331602232352e-01
-1.534086197158943010e+00
-6.630636031695741339e-01
-1.143627792956812161e+00
5.984173950219255911e-01
-2.014650386946180927e+00
1.919968916936830139e+00
-1.824994133823361064e-01
2.680295145431995096e-01
1.048946322947461152e+00
9.888757992240564398e-01
-1.143627792956812161e+00
-1.684262506467454790e+00
2.379942526814971260e-01
5.383468712985208793e-01
1.589581036458104002e+00
-1.714297768329157146e+00
-2.287842212121860442e-03
-1.053522007371704872e+00
1.779237289580923864e-01
1.109016846670866085e+00
8.987700136389493721e-01
-3.927462464142527088e-01
8.781794337298526321e-02
5.984173950219255911e-01
-1.263768840403621585e+00
1.409369465287889645e+00
5.083116094368185234e-01
1.799827869490020493e+00
8.086642280538421934e-01
2.379942526814971260e-01
4.482410857134137561e-01
1.709722083904913426e+00
1.199122632255973153e+00
-1.924544601361073859e+00
-6.235836593552660650e-02
-8.132399124780859134e-01
-5.729578175844669552e-01
3.281000382666042769e-01
1.109016846670866085e+00
-9.239362779722898322e-02
2.980647764049018655e-01
-8.132399124780859134e-01
4.782763475751161120e-01
2.379942526814971260e-01
1.779237289580923864e-01
-6.029930794461693111e-01
-1.534086197158943010e+00
8.386994899155446603e-01
9.888757992240564398e-01
-1.594156720882347722e+00
-1.594156720882347722e+00
-1.113592531095109806e+00
1.048946322947461152e+00
-5.128872938610622434e-01
-1.524641515206337228e-01
-8.432751743397883804e-01
4.182058238517114002e-01
-1.113592531095109806e+00
2.280392059277258632e+00
-1.714297768329157146e+00
1.950004178798532495e+00
6.885231806070327698e-01
-9.333809599248954481e-01
8.987700136389493721e-01
-3.326757226908479970e-01
5.383468712985208793e-01
-4.528167701376574761e-01
-1.624191982744050078e+00
-8.733104362014907363e-01
1.649651560181508714e+00
-2.044685648807883283e+00
4.182058238517114002e-01
-1.524641515206337228e-01
1.018911061085758796e+00
6.284526568836279470e-01
-3.326757226908479970e-01
-2.726051989674432297e-01
8.781794337298526321e-02
-9.333809599248954481e-01
-1.053522007371704872e+00
-6.235836593552660650e-02
-4.227815082759551202e-01
1.379334203426187289e+00
-1.224288896589313530e-01
1.739757345766615781e+00
1.409369465287889645e+00
8.781794337298526321e-02
-1.233733578541919229e+00
9.288052755006517280e-01
7.185584424687351257e-01
2.550709416032579835e+00
-6.630636031695741339e-01
1.018911061085758796e+00
-1.524641515206337228e-01
-9.239362779722898322e-02
4.182058238517114002e-01
-2.287842212121860442e-03
-2.125346752440384901e-01
-1.774368292052561857e+00
-9.934514836483001599e-01
-6.930988650312764898e-01
1.409369465287889645e+00
-3.026404608291455856e-01
1.229157894117675509e+00
-5.128872938610622434e-01
7.485937043304374816e-01
8.086642280538421934e-01
5.383468712985208793e-01
-7.531693887546812016e-01
4.182058238517114002e-01
-3.232310407382423673e-02
8.781794337298526321e-02
-1.224288896589313530e-01
1.529510512734699290e+00
-3.927462464142527088e-01
1.229157894117675509e+00
-5.128872938610622434e-01
-1.083557269233407228e+00
-8.432751743397883804e-01
-1.524641515206337228e-01
-9.333809599248954481e-01
-2.435144053010014353e+00
1.529510512734699290e+00
1.739757345766615781e+00
4.782763475751161120e-01
1.048946322947461152e+00
2.460603630447472767e+00
-1.504050935297240654e+00
1.739757345766615781e+00
-6.330283413078716670e-01
-4.227815082759551202e-01
-3.927462464142527088e-01
-1.413945149712133365e+00
-2.287842212121860442e-03
-3.026404608291455856e-01
5.778268151128288649e-02
-9.934514836483001599e-01
-9.634162217865978040e-01
-1.443980411573835720e+00
3.881705619900089888e-01
3.581353001283066328e-01
4.482410857134137561e-01
-8.432751743397883804e-01
3.281000382666042769e-01
9.888757992240564398e-01
-3.326757226908479970e-01
1.739757345766615781e+00
-2.284967743701502130e+00
-1.804403553914264213e+00
-4.227815082759551202e-01
5.778268151128288649e-02
-2.125346752440384901e-01
-2.525249838595121421e+00
1.109016846670866085e+00
-1.684262506467454790e+00
-3.026404608291455856e-01
1.139052108532568441e+00
-1.413945149712133365e+00
9.288052755006517280e-01
-6.630636031695741339e-01
-1.173663054818514517e+00
-5.128872938610622434e-01
3.581353001283066328e-01
-5.429225557227645993e-01
7.485937043304374816e-01
9.888757992240564398e-01
-6.930988650312764898e-01
1.779237289580923864e-01
1.109016846670866085e+00
1.319263679702782577e+00
-2.287842212121860442e-03
1.178532052346876330e-01
-6.029930794461693111e-01
2.774741964958051324e-02
-1.524641515206337228e-01
-1.083557269233407228e+00
7.185584424687351257e-01
5.083116094368185234e-01
-7.531693887546812016e-01
-2.125346752440384901e-01
-3.927462464142527088e-01
-4.828520319993598320e-01
1.619616298319806358e+00
-5.128872938610622434e-01
2.941167820234710906e+00
-3.326757226908479970e-01
-8.132399124780859134e-01
-1.824994133823361064e-01
1.679686822043211070e+00
-2.125346752440384901e-01
5.083116094368185234e-01
7.485937043304374816e-01
2.774741964958051324e-02
1.139052108532568441e+00
5.778268151128288649e-02
1.889933655075127783e+00
-9.033456980631930922e-01
-7.832046506163835575e-01
-6.029930794461693111e-01
-2.425699371057408460e-01
-3.026404608291455856e-01
5.083116094368185234e-01
-6.930988650312764898e-01
-1.504050935297240654e+00
6.885231806070327698e-01
-1.443980411573835720e+00
2.774741964958051324e-02
-3.026404608291455856e-01
-1.113592531095109806e+00
-5.128872938610622434e-01
-1.504050935297240654e+00
5.778268151128288649e-02
-4.828520319993598320e-01
2.980647764049018655e-01
1.289228417841080221e+00
-5.429225557227645993e-01
-5.128872938610622434e-01
-9.634162217865978040e-01
-6.330283413078716670e-01
-1.524641515206337228e-01
-6.630636031695741339e-01
1.259193155979377865e+00
-2.125346752440384901e-01
-1.824994133823361064e-01
1.078981584809163508e+00
-1.413945149712133365e+00
1.469439989011294578e+00
-7.531693887546812016e-01
-8.733104362014907363e-01
2.680295145431995096e-01
-1.263768840403621585e+00
1.478884670963900028e-01
-6.029930794461693111e-01
-3.232310407382423673e-02
-9.934514836483001599e-01
-4.227815082759551202e-01
-1.834438815775966791e+00
7.485937043304374816e-01
-1.083557269233407228e+00
4.482410857134137561e-01
-2.425699371057408460e-01
-1.083557269233407228e+00
-9.033456980631930922e-01
-1.504050935297240654e+00
-1.263768840403621585e+00
2.079589908197947701e-01
-2.014650386946180927e+00
5.383468712985208793e-01
-1.654227244605752434e+00
-2.014650386946180927e+00
2.079589908197947701e-01
-3.927462464142527088e-01
5.383468712985208793e-01
-1.053522007371704872e+00
2.079589908197947701e-01
7.185584424687351257e-01
-8.733104362014907363e-01
-8.733104362014907363e-01
-1.113592531095109806e+00
-9.634162217865978040e-01
-1.023486745510002516e+00
2.079589908197947701e-01
1.478884670963900028e-01
1.478884670963900028e-01
4.182058238517114002e-01
1.478884670963900028e-01
-1.053522007371704872e+00
-1.203698316680216873e+00
-3.026404608291455856e-01
6.584879187453304139e-01
1.779237289580923864e-01
-1.203698316680216873e+00
-1.224288896589313530e-01
-1.323839364127026297e+00
5.984173950219255911e-01
1.109016846670866085e+00
-8.132399124780859134e-01
1.779237289580923864e-01
5.083116094368185234e-01
2.774741964958051324e-02
1.259193155979377865e+00
-2.125346752440384901e-01
9.288052755006517280e-01
-3.627109845525503529e-01
-9.934514836483001599e-01
-7.832046506163835575e-01
-9.239362779722898322e-02
-4.528167701376574761e-01
3.881705619900089888e-01
-3.927462464142527088e-01
3.281000382666042769e-01
1.078981584809163508e+00
-1.594156720882347722e+00
9.888757992240564398e-01
9.888757992240564398e-01
1.769792607628318137e+00
5.984173950219255911e-01
1.559545774596401646e+00
-7.231341268929788457e-01
-2.315003005563204486e+00
-5.429225557227645993e-01
-1.203698316680216873e+00
1.779237289580923864e-01
-1.113592531095109806e+00
-6.235836593552660650e-02
-2.705461409765335556e+00
7.185584424687351257e-01
1.469439989011294578e+00
-1.293804102265323941e+00
1.478884670963900028e-01
2.774741964958051324e-02
-7.531693887546812016e-01
-2.125346752440384901e-01
-1.714297768329157146e+00
1.950004178798532495e+00
-7.231341268929788457e-01
2.941167820234710906e+00
1.589581036458104002e+00
4.182058238517114002e-01
4.482410857134137561e-01
-1.263768840403621585e+00
-1.173663054818514517e+00
8.687347517772470162e-01
1.018911061085758796e+00
1.048946322947461152e+00
2.680295145431995096e-01
-1.083557269233407228e+00
-9.239362779722898322e-02
-1.524641515206337228e-01
-6.630636031695741339e-01
1.178532052346876330e-01
-1.524641515206337228e-01
4.482410857134137561e-01
-1.744333030190859501e+00
-7.231341268929788457e-01
-1.053522007371704872e+00
-7.231341268929788457e-01
9.288052755006517280e-01
-1.864474077637669147e+00
3.281000382666042769e-01
-2.726051989674432297e-01
5.683821331602232352e-01
8.781794337298526321e-02
1.409369465287889645e+00
8.781794337298526321e-02
1.078981584809163508e+00
8.687347517772470162e-01
-5.429225557227645993e-01
9.288052755006517280e-01
-1.173663054818514517e+00
-1.233733578541919229e+00
1.980039440660234851e+00
1.649651560181508714e+00
-1.474015673435538298e+00
-1.173663054818514517e+00
-1.824994133823361064e-01
-1.504050935297240654e+00
1.779237289580923864e-01
1.478884670963900028e-01
3.281000382666042769e-01
-1.654227244605752434e+00
6.284526568836279470e-01
6.284526568836279470e-01
1.349298941564484933e+00
1.889933655075127783e+00
-2.726051989674432297e-01
-9.333809599248954481e-01
-1.263768840403621585e+00
-2.287842212121860442e-03
-1.564121459020645366e+00
1.679686822043211070e+00
1.469439989011294578e+00
-6.330283413078716670e-01
9.288052755006517280e-01
2.379942526814971260e-01
-5.429225557227645993e-01
9.888757992240564398e-01
-7.531693887546812016e-01
-2.726051989674432297e-01
-4.828520319993598320e-01
-7.832046506163835575e-01
-9.239362779722898322e-02
-4.828520319993598320e-01
-3.927462464142527088e-01
4.782763475751161120e-01
8.987700136389493721e-01
5.683821331602232352e-01
-5.429225557227645993e-01
-5.128872938610622434e-01
1.439404727149592000e+00
-1.564121459020645366e+00
5.383468712985208793e-01
5.984173950219255911e-01
-3.026404608291455856e-01
7.786289661921398375e-01
7.485937043304374816e-01
2.774741964958051324e-02
1.379334203426187289e+00
-8.132399124780859134e-01
-1.224288896589313530e-01
1.199122632255973153e+00
-1.353874625988728653e+00
-2.287842212121860442e-03
-1.474015673435538298e+00
-1.173663054818514517e+00
1.319263679702782577e+00
-6.930988650312764898e-01
2.079589908197947701e-01
-8.733104362014907363e-01
-9.934514836483001599e-01
8.987700136389493721e-01
-2.726051989674432297e-01
2.774741964958051324e-02
-1.224288896589313530e-01
-3.026404608291455856e-01
-1.233733578541919229e+00
-1.824994133823361064e-01
1.980039440660234851e+00
2.250356797415556276e+00
7.185584424687351257e-01
1.199122632255973153e+00
-6.630636031695741339e-01
-4.528167701376574761e-01
-1.113592531095109806e+00
1.169087370394270797e+00
-8.432751743397883804e-01
8.987700136389493721e-01
-3.232310407382423673e-02
5.984173950219255911e-01
-6.029930794461693111e-01
-1.263768840403621585e+00
8.687347517772470162e-01
-6.930988650312764898e-01
1.169087370394270797e+00
-3.927462464142527088e-01
-7.832046506163835575e-01
8.386994899155446603e-01
-4.528167701376574761e-01
-7.832046506163835575e-01
-2.726051989674432297e-01
1.469439989011294578e+00
6.885231806070327698e-01
-2.765531933488740268e+00
-3.326757226908479970e-01
4.482410857134137561e-01
-8.132399124780859134e-01
-2.287842212121860442e-03
2.079589908197947701e-01
3.281000382666042769e-01
-1.113592531095109806e+00
5.083116094368185234e-01
-6.330283413078716670e-01
1.109016846670866085e+00
9.288052755006517280e-01
9.888757992240564398e-01
2.774741964958051324e-02
-8.432751743397883804e-01
-2.125346752440384901e-01
5.683821331602232352e-01
-9.333809599248954481e-01
-3.927462464142527088e-01
2.774741964958051324e-02
-2.726051989674432297e-01
5.683821331602232352e-01
1.109016846670866085e+00
-2.284967743701502130e+00
-6.630636031695741339e-01
8.987700136389493721e-01
-2.254932481839799774e+00
-8.733104362014907363e-01
-9.634162217865978040e-01
2.079589908197947701e-01
1.478884670963900028e-01
-1.594156720882347722e+00
-1.954579863222776215e+00
4.482410857134137561e-01
1.319263679702782577e+00
-1.293804102265323941e+00
1.178532052346876330e-01
2.680295145431995096e-01
1.478884670963900028e-01
-3.232310407382423673e-02
8.987700136389493721e-01
4.782763475751161120e-01
8.086642280538421934e-01
-9.934514836483001599e-01
2.250356797415556276e+00
-8.733104362014907363e-01
8.386994899155446603e-01
3.581353001283066328e-01
-3.326757226908479970e-01
-1.224288896589313530e-01
-1.624191982744050078e+00
-6.029930794461693111e-01
-6.330283413078716670e-01
7.185584424687351257e-01
-1.224288896589313530e-01
-7.531693887546812016e-01
8.086642280538421934e-01
5.984173950219255911e-01
1.259193155979377865e+00
5.984173950219255911e-01
8.386994899155446603e-01
1.889933655075127783e+00
2.680295145431995096e-01
-6.630636031695741339e-01
-8.733104362014907363e-01
-1.594156720882347722e+00
-3.326757226908479970e-01
-2.164826696254692706e+00
1.739757345766615781e+00
1.478884670963900028e-01
-1.624191982744050078e+00
8.086642280538421934e-01
-8.733104362014907363e-01
-6.029930794461693111e-01
-6.930988650312764898e-01
8.781794337298526321e-02
-2.885672980935549692e+00
-3.927462464142527088e-01
7.485937043304374816e-01
2.774741964958051324e-02
-5.429225557227645993e-01
2.980647764049018655e-01
5.778268151128288649e-02
8.781794337298526321e-02
-1.173663054818514517e+00
-6.330283413078716670e-01
2.370497844862365699e+00
7.485937043304374816e-01
1.229157894117675509e+00
4.782763475751161120e-01
8.386994899155446603e-01
-6.235836593552660650e-02
2.774741964958051324e-02
-6.330283413078716670e-01
9.588405373623540839e-01
9.288052755006517280e-01
7.485937043304374816e-01
8.987700136389493721e-01
-1.504050935297240654e+00
-1.083557269233407228e+00
-2.287842212121860442e-03
-1.143627792956812161e+00
2.010074702521936985e+00
-2.795567195350442624e+00
2.680295145431995096e-01
3.881705619900089888e-01
-9.239362779722898322e-02
-1.083557269233407228e+00
-5.729578175844669552e-01
-1.224288896589313530e-01
-2.074720910669585638e+00
-4.227815082759551202e-01
1.018911061085758796e+00
7.485937043304374816e-01
-5.429225557227645993e-01
-2.287842212121860442e-03
6.284526568836279470e-01
-1.053522007371704872e+00
7.485937043304374816e-01
-7.832046506163835575e-01
6.284526568836279470e-01
-1.474015673435538298e+00
-3.026404608291455856e-01
3.881705619900089888e-01


==> data/large_triangle_low/edge_count_around_vertex_kss.csv <==
8.000000000000000000e+00,2.239382860305713097e-01,0.000000000000000000e+00
1.100000000000000000e+01,1.787126954382393662e-01,2.281255807047341972e-229
1.600000000000000000e+01,1.439180682010768875e-01,1.579150964670356128e-148
2.200000000000000000e+01,1.299050647083990206e-01,5.445712795221446056e-121
3.200000000000000000e+01,1.049719595367463176e-01,4.712593244347909109e-79
4.500000000000000000e+01,8.685327426348543600e-02,3.246209008314527923e-54
6.400000000000000000e+01,7.415915889785035242e-02,1.260256235483822300e-39
9.000000000000000000e+01,6.460105118928616275e-02,3.634979557560011289e-30
1.280000000000000000e+02,5.521674935962850306e-02,3.772077948860865302e-22


==> data/large_triangle_low/total_edge_count_kss.csv <==
8.000000000000000000e+00,1.259257905293074131e-01,1.081745608614850556e-113
1.100000000000000000e+01,9.396029515917703190e-02,2.149549284545670835e-63
1.600000000000000000e+01,6.167339770166313517e-02,1.572047690233813644e-27
2.200000000000000000e+01,4.898016688254913653e-02,1.613419222331077516e-17
3.200000000000000000e+01,3.836497026077539951e-02,6.511840658633375637e-11
4.500000000000000000e+01,2.474711622153008550e-02,8.624374869465737173e-05
6.400000000000000000e+01,2.178721621535972819e-02,8.257718526475998693e-04
9.000000000000000000e+01,1.586143996778444087e-02,3.207995946543906740e-02
1.280000000000000000e+02,1.690211395281071560e-02,1.833585332412540972e-02


==> data/large_triangle_low/total_edge_count_normalized_090.csv <==
value
6.643989574340239956e-01
5.770558558747410638e-01
-3.837182612773702428e-01
1.741630543331845749e+00
-3.837182612773702428e-01
-2.101465925276599478e+00
-1.315378011243053979e+00
5.770558558747410638e-01
-8.204337690737844024e-01
7.517420589933068165e-01
6.061702230611687447e-01
-6.748619331416463307e-01
1.112259808918992510e-01
1.013771363671155390e+00
-1.799176909723769202e-01
1.694547152647544741e-01
-5.001757300230806891e-01
9.264282621118724581e-01
-4.419469956502254382e-01
-1.111577440938060546e+00
-1.460949847175192051e+00
7.517420589933068165e-01
-7.039763003280740117e-01
-6.166331987687911909e-01
-1.228034909683771048e+00
-3.254895269045149919e-01
-9.257458941309405775e-02
-8.786625034466396533e-01
-3.546038940909426174e-01
2.789747762043239820e+00
-5.292900972095082590e-01
-5.292900972095082590e-01
-4.128326284637978127e-01
-4.419469956502254382e-01
1.694547152647544741e-01
-1.402721112802336689e+00
-3.434585504023882768e-02
-1.216889565995216693e-01
-1.344492378429481549e+00
1.188457566789721032e+00
1.537829973026852537e+00
6.352845902475963147e-01
-1.024234339378777836e+00
6.643989574340239956e-01
1.770744910518273318e+00
9.846569964847277090e-01
6.061702230611687447e-01
8.099707933661620674e-01
-1.577407315920902553e+00
5.770558558747410638e-01
4.023696527561754221e-01
-7.622050347009292626e-01
8.099707933661620674e-01
2.859121840104649204e-01
-8.204337690737844024e-01
-4.419469956502254382e-01
-5.875188315823635099e-01
-2.090320581588045179e-01
-4.128326284637978127e-01
6.935133246204515656e-01
8.099707933661620674e-01
2.567978168240373504e-01
4.023696527561754221e-01
-4.128326284637978127e-01
-7.330906675145015816e-01
-1.169806175310915908e+00
4.605983871290306175e-01
-1.257149276870198618e+00
-7.039763003280740117e-01
-8.786625034466396533e-01
-3.254895269045149919e-01
-1.839436620598750904e+00
8.681995277390173182e-01
-1.228034909683771048e+00
6.352845902475963147e-01
8.211161370547163940e-02
-6.346022222666644619e-02
1.799859277704700888e+00
5.299724651904402090e-02
-9.368912378194949042e-01
-5.001757300230806891e-01
-1.024234339378777836e+00
2.859121840104649204e-01
-2.090320581588045179e-01
-1.228034909683771048e+00
3.150265511968925458e-01
2.859121840104649204e-01
-1.082463073751632976e+00
1.403403480783268764e-01
-7.622050347009292626e-01
8.099707933661620674e-01
-8.495481362602120834e-01
2.276834496376097250e-01
-3.837182612773702428e-01
1.985690824511820995e-01
-1.985008456530889198e+00
-7.622050347009292626e-01
2.673290293297529541e+00
1.246686301162576171e+00
-3.837182612773702428e-01
4.314840199426030476e-01
1.101114465230438100e+00
3.022662699534660824e+00
2.469489722992536329e+00
-9.660056050059225852e-01
-1.111577440938060546e+00
-5.584044643959359400e-01
-1.577407315920902553e+00
1.130228832416865892e+00
-9.368912378194949042e-01
-5.001757300230806891e-01
4.023696527561754221e-01
8.973138949254448882e-01
9.555426292983001391e-01
2.003659848009694322e+00
-4.710613628366530636e-01
1.694547152647544741e-01
4.023696527561754221e-01
3.441409183833201713e-01
-1.955894089344461406e+00
9.846569964847277090e-01
-1.198920542497343478e+00
6.935133246204515656e-01
8.211161370547163940e-02
-5.231487853811212646e-03
8.681995277390173182e-01
4.023696527561754221e-01
9.846569964847277090e-01
3.150265511968925458e-01
1.363143769908286673e+00
4.023696527561754221e-01
-1.985008456530889198e+00
-1.781207886225895765e+00
-6.166331987687911909e-01
4.605983871290306175e-01
-3.254895269045149919e-01
9.264282621118724581e-01
1.985690824511820995e-01
5.479414886883134939e-01
1.101114465230438100e+00
-1.781207886225895765e+00
-1.402721112802336689e+00
-2.043237190903744338e+00
-5.001757300230806891e-01
5.479414886883134939e-01
8.211161370547163940e-02
-6.748619331416463307e-01
-1.373606745615909119e+00
-7.039763003280740117e-01
4.314840199426030476e-01
-6.346022222666644619e-02
-2.450838331513730761e+00
1.072000098044010530e+00
2.388287933261640239e-02
6.643989574340239956e-01
2.388287933261640239e-02
-9.257458941309405775e-02
1.304915035535431533e+00
-6.346022222666644619e-02
-1.577407315920902553e+00
-7.913194018873568325e-01
-4.128326284637978127e-01
-1.286263644056626410e+00
-5.001757300230806891e-01
1.596058707399707677e+00
1.625173074586135247e+00
1.537829973026852537e+00
1.712516176145418179e+00
-8.786625034466396533e-01
-3.546038940909426174e-01
-2.381464253452321433e-01
-1.286263644056626410e+00
1.275800668349003963e+00
-2.090320581588045179e-01
-8.786625034466396533e-01
-8.204337690737844024e-01
-1.140691808124488338e+00
-6.748619331416463307e-01
-2.090320581588045179e-01
1.159343199603293462e+00
2.859121840104649204e-01
3.732552855697477967e-01
-8.495481362602120834e-01
6.352845902475963147e-01
-5.231487853811212646e-03
-8.495481362602120834e-01
1.828973644891128680e+00
6.352845902475963147e-01
-1.431835479988764481e+00
-9.257458941309405775e-02
-2.672607925316597410e-01
4.314840199426030476e-01
5.770558558747410638e-01
-2.381464253452321433e-01
-1.606521683107330123e+00
-8.204337690737844024e-01
-6.457475659552187608e-01
2.789747762043239820e+00
-1.460949847175192051e+00
8.973138949254448882e-01
1.013771363671155390e+00
2.236574785501115326e+00
3.732552855697477967e-01
2.276834496376097250e-01
-1.024234339378777836e+00
1.694547152647544741e-01
1.683401808958990609e+00
1.101114465230438100e+00
5.770558558747410638e-01
5.770558558747410638e-01
8.211161370547163940e-02
-6.346022222666644619e-02
4.023696527561754221e-01
-3.254895269045149919e-01
-3.254895269045149919e-01
6.935133246204515656e-01
-1.799176909723769202e-01
-1.216889565995216693e-01
-1.955894089344461406e+00
1.304915035535431533e+00
1.304915035535431533e+00
-2.090320581588045179e-01
-6.457475659552187608e-01
7.808564261797343864e-01
-3.837182612773702428e-01
2.644175926111101749e+00
-2.509067065886586345e+00
-1.216889565995216693e-01
2.061888582382549462e+00
1.566944340213280107e+00
-7.622050347009292626e-01
1.159343199603293462e+00
1.363143769908286673e+00
-1.799176909723769202e-01
-4.419469956502254382e-01
8.681995277390173182e-01
4.023696527561754221e-01
7.808564261797343864e-01
2.859121840104649204e-01
-4.419469956502254382e-01
-2.963751597180873665e-01
-5.001757300230806891e-01
-1.752093519039468195e+00
-2.672607925316597410e-01
4.605983871290306175e-01
8.973138949254448882e-01
-4.419469956502254382e-01
-1.053348706565205406e+00
-3.837182612773702428e-01
-2.381464253452321433e-01
-3.434585504023882768e-02
1.275800668349003963e+00
-1.344492378429481549e+00
-5.292900972095082590e-01
1.985690824511820995e-01
-4.710613628366530636e-01
-8.495481362602120834e-01
4.897127543154582430e-01
-1.606521683107330123e+00
9.846569964847277090e-01
9.846569964847277090e-01
5.479414886883134939e-01
3.441409183833201713e-01
-9.660056050059225852e-01
4.605983871290306175e-01
-7.330906675145015816e-01
-2.043237190903744338e+00
-3.434585504023882768e-02
-5.001757300230806891e-01
-4.128326284637978127e-01
-9.257458941309405775e-02
2.388287933261640239e-02
-9.257458941309405775e-02
4.023696527561754221e-01
-1.024234339378777836e+00
9.264282621118724581e-01
1.403403480783268764e-01
5.188271215018859239e-01
2.702404660483956889e+00
-5.292900972095082590e-01
9.555426292983001391e-01
-1.402721112802336689e+00
4.314840199426030476e-01
-5.584044643959359400e-01
-3.837182612773702428e-01
5.299724651904402090e-02
-1.228034909683771048e+00
-2.625524534632296625e+00
6.061702230611687447e-01
8.973138949254448882e-01
4.605983871290306175e-01
1.112259808918992510e-01
2.388287933261640239e-02
-2.090320581588045179e-01
1.799859277704700888e+00
-3.434585504023882768e-02
-1.664750417480185263e+00
-4.419469956502254382e-01
1.392258137094714243e+00
-7.330906675145015816e-01
5.299724651904402090e-02
2.567978168240373504e-01
1.130228832416865892e+00
-1.508033237859492948e-01
-8.204337690737844024e-01
-6.457475659552187608e-01
6.061702230611687447e-01
6.352845902475963147e-01
-2.625524534632296625e+00
-9.951199721923501551e-01
-2.381464253452321433e-01
-3.254895269045149919e-01
-1.508033237859492948e-01
6.643989574340239956e-01
-8.786625034466396533e-01
6.643989574340239956e-01
5.188271215018859239e-01
2.207460418314687534e+00
-1.799176909723769202e-01
-1.257149276870198618e+00
-1.198920542497343478e+00
-2.421723964327303413e+00
-7.330906675145015816e-01
6.935133246204515656e-01
-1.508033237859492948e-01
-2.381464253452321433e-01
1.974545480823266752e+00
-3.837182612773702428e-01
3.732552855697477967e-01
3.732552855697477967e-01
1.694547152647544741e-01
-7.039763003280740117e-01
9.846569964847277090e-01
-3.254895269045149919e-01
5.188271215018859239e-01
2.178346051128260186e+00
3.441409183833201713e-01
-1.082463073751632976e+00
-3.546038940909426174e-01
8.681995277390173182e-01
-6.346022222666644619e-02
-2.963751597180873665e-01
8.211161370547163940e-02
1.112259808918992510e-01
-5.231487853811212646e-03
-9.368912378194949042e-01
1.130228832416865892e+00
-4.419469956502254382e-01
-9.077768706330673343e-01
-1.508033237859492948e-01
-1.606521683107330123e+00
2.276834496376097250e-01
1.275800668349003963e+00
-5.231487853811212646e-03
8.973138949254448882e-01
8.681995277390173182e-01
6.061702230611687447e-01
2.276834496376097250e-01
2.567978168240373504e-01
4.023696527561754221e-01
-6.166331987687911909e-01
5.770558558747410638e-01
-3.837182612773702428e-01
-1.508033237859492948e-01
1.694547152647544741e-01
1.654287441772562817e+00
1.275800668349003963e+00
1.304915035535431533e+00
3.441409183833201713e-01
1.042885730857582960e+00
1.101114465230438100e+00
1.985690824511820995e-01
-6.457475659552187608e-01
2.178346051128260186e+00
1.799859277704700888e+00
3.168234535466798896e+00
8.099707933661620674e-01
1.112259808918992510e-01
-5.231487853811212646e-03
-4.710613628366530636e-01
1.985690824511820995e-01
2.388287933261640239e-02
9.846569964847277090e-01
7.517420589933068165e-01
-9.077768706330673343e-01
6.935133246204515656e-01
-6.457475659552187608e-01
-1.799176909723769202e-01
8.211161370547163940e-02
-2.101465925276599478e+00
-2.014122823717316546e+00
-1.664750417480185263e+00
1.159343199603293462e+00
-9.077768706330673343e-01
1.101114465230438100e+00
-9.077768706330673343e-01
-3.254895269045149919e-01
2.859121840104649204e-01
-5.584044643959359400e-01
-1.490064214361619621e+00
-2.090320581588045179e-01
1.363143769908286673e+00
-1.344492378429481549e+00
-9.077768706330673343e-01
-6.457475659552187608e-01
8.681995277390173182e-01
-1.169806175310915908e+00
6.643989574340239956e-01
-2.090320581588045179e-01
-9.951199721923501551e-01
-1.228034909683771048e+00
-7.039763003280740117e-01
-7.330906675145015816e-01
2.859121840104649204e-01
1.130228832416865892e+00
8.099707933661620674e-01
8.973138949254448882e-01
4.605983871290306175e-01
1.654287441772562817e+00
7.808564261797343864e-01
1.112259808918992510e-01
-1.664750417480185263e+00
6.061702230611687447e-01
-1.111577440938060546e+00
-2.963751597180873665e-01
-3.546038940909426174e-01
7.808564261797343864e-01
1.683401808958990609e+00
-1.868550987785178696e+00
7.226276918068791355e-01
1.403403480783268764e-01
-2.963751597180873665e-01
6.935133246204515656e-01
1.770744910518273318e+00
-3.434585504023882768e-02
-1.577407315920902553e+00
-2.963751597180873665e-01
-2.014122823717316546e+00
1.130228832416865892e+00
-1.257149276870198618e+00
3.732552855697477967e-01
-4.419469956502254382e-01
1.683401808958990609e+00
-7.622050347009292626e-01
-1.344492378429481549e+00
-7.622050347009292626e-01
-2.247037761208737550e+00
-1.868550987785178696e+00
-9.368912378194949042e-01
-9.077768706330673343e-01
4.023696527561754221e-01
4.605983871290306175e-01
-5.001757300230806891e-01
-9.257458941309405775e-02
-1.228034909683771048e+00
-3.546038940909426174e-01
1.246686301162576171e+00
-6.748619331416463307e-01
6.061702230611687447e-01
9.264282621118724581e-01
7.517420589933068165e-01
1.985690824511820995e-01
3.732552855697477967e-01
2.091002949568977254e+00
-2.381464253452321433e-01
1.275800668349003963e+00
2.567978168240373504e-01
1.042885730857582960e+00
-3.546038940909426174e-01
1.799859277704700888e+00
-2.381464253452321433e-01
8.390851605525896373e-01
1.770744910518273318e+00
2.388287933261640239e-02
-3.837182612773702428e-01
-1.548292948734474761e+00
1.042885730857582960e+00
-5.231487853811212646e-03
6.643989574340239956e-01
-1.024234339378777836e+00
-9.368912378194949042e-01
-3.837182612773702428e-01
-6.346022222666644619e-02
1.683401808958990609e+00
1.392258137094714243e+00
-1.781207886225895765e+00
4.897127543154582430e-01
2.276834496376097250e-01
1.112259808918992510e-01
-9.368912378194949042e-01
-1.810322253412323334e+00
-1.111577440938060546e+00
-6.346022222666644619e-02
-6.346022222666644619e-02
2.276834496376097250e-01
-5.001757300230806891e-01
3.546721308890357971e+00
-1.111577440938060546e+00
1.694547152647544741e-01
4.023696527561754221e-01
-2.090320581588045179e-01
1.566944340213280107e+00
5.770558558747410638e-01
8.211161370547163940e-02
1.741630543331845749e+00
-6.346022222666644619e-02
-2.334380862768020481e+00
-7.039763003280740117e-01
9.264282621118724581e-01
7.517420589933068165e-01
1.246686301162576171e+00
-5.875188315823635099e-01
2.859121840104649204e-01
-1.216889565995216693e-01
-6.166331987687911909e-01
3.150265511968925458e-01
-4.419469956502254382e-01
-5.001757300230806891e-01
-2.963751597180873665e-01
6.935133246204515656e-01
8.390851605525896373e-01
-8.204337690737844024e-01
4.897127543154582430e-01
-5.584044643959359400e-01
-2.217923394022310202e+00
2.859121840104649204e-01
6.643989574340239956e-01
4.897127543154582430e-01
2.556832824551818817e+00
-2.963751597180873665e-01
1.479601238653997175e+00
-3.837182612773702428e-01
-9.368912378194949042e-01
-9.077768706330673343e-01
8.390851605525896373e-01
7.517420589933068165e-01
-5.875188315823635099e-01
8.211161370547163940e-02
6.061702230611687447e-01
-2.381464253452321433e-01
-1.216889565995216693e-01
3.441409183833201713e-01
1.363143769908286673e+00
-1.431835479988764481e+00
-2.683753269005151765e+00
-1.024234339378777836e+00
-1.868550987785178696e+00
-1.344492378429481549e+00
3.441409183833201713e-01
-2.090320581588045179e-01
-1.111577440938060546e+00
5.479414886883134939e-01
-6.457475659552187608e-01
7.226276918068791355e-01
-5.584044643959359400e-01
-2.217923394022310202e+00
5.770558558747410638e-01
-3.434585504023882768e-02
8.211161370547163940e-02
1.625173074586135247e+00
-5.001757300230806891e-01
-3.434585504023882768e-02
5.770558558747410638e-01
1.799859277704700888e+00
-1.169806175310915908e+00
-4.128326284637978127e-01
9.264282621118724581e-01
1.403403480783268764e-01
-9.368912378194949042e-01
-3.546038940909426174e-01
-9.660056050059225852e-01
-4.419469956502254382e-01
1.101114465230438100e+00
-1.722979151853040625e+00
-6.166331987687911909e-01
-9.257458941309405775e-02
-1.198920542497343478e+00
-2.672607925316597410e-01
2.615061558924674401e+00
-1.111577440938060546e+00
1.479601238653997175e+00
2.567978168240373504e-01
1.246686301162576171e+00
5.770558558747410638e-01
-2.509067065886586345e+00
-2.672607925316597410e-01
-6.457475659552187608e-01
-9.951199721923501551e-01
3.732552855697477967e-01
-1.490064214361619621e+00
8.390851605525896373e-01
-1.373606745615909119e+00
1.013771363671155390e+00
7.517420589933068165e-01
1.072000098044010530e+00
2.276834496376097250e-01
-2.305266495581592689e+00
-1.216889565995216693e-01
3.732552855697477967e-01
-7.330906675145015816e-01
1.112259808918992510e-01
4.605983871290306175e-01
-3.254895269045149919e-01
-1.693864784666612833e+00
1.072000098044010530e+00
-3.434585504023882768e-02
4.023696527561754221e-01
1.334029402721859103e+00
-1.508033237859492948e-01
-5.231487853811212646e-03
6.061702230611687447e-01
2.091002949568977254e+00
1.112259808918992510e-01
-9.368912378194949042e-01
-9.660056050059225852e-01
1.985690824511820995e-01
-7.039763003280740117e-01
5.188271215018859239e-01
-1.024234339378777836e+00
1.188457566789721032e+00
-1.402721112802336689e+00
4.897127543154582430e-01
-5.001757300230806891e-01
-8.495481362602120834e-01
9.555426292983001391e-01
1.596058707399707677e+00
1.828973644891128680e+00
-8.204337690737844024e-01
1.013771363671155390e+00
-3.254895269045149919e-01
9.555426292983001391e-01
1.246686301162576171e+00
4.897127543154582430e-01
1.013771363671155390e+00
1.159343199603293462e+00
1.450486871467569605e+00
-6.457475659552187608e-01
-2.381464253452321433e-01
-7.913194018873568325e-01
-1.198920542497343478e+00
1.985690824511820995e-01
7.226276918068791355e-01
1.101114465230438100e+00
1.363143769908286673e+00
8.681995277390173182e-01
-7.039763003280740117e-01
8.099707933661620674e-01
1.188457566789721032e+00
-9.660056050059225852e-01
6.935133246204515656e-01
-1.140691808124488338e+00
5.188271215018859239e-01
-2.090320581588045179e-01
-1.373606745615909119e+00
1.112259808918992510e-01
5.299724651904402090e-02
-3.546038940909426174e-01
-1.024234339378777836e+00
7.226276918068791355e-01
-1.257149276870198618e+00
-5.231487853811212646e-03
-1.519178581548047191e+00
3.441409183833201713e-01
-1.606521683107330123e+00
3.150265511968925458e-01
8.973138949254448882e-01
-1.024234339378777836e+00
1.450486871467569605e+00
-5.231487853811212646e-03
-4.710613628366530636e-01
-2.381464253452321433e-01
-5.292900972095082590e-01
9.555426292983001391e-01
8.099707933661620674e-01
-2.963751597180873665e-01
-8.786625034466396533e-01
-7.330906675145015816e-01
3.150265511968925458e-01
1.334029402721859103e+00
5.299724651904402090e-02
-2.381464253452321433e-01
-7.039763003280740117e-01
8.390851605525896373e-01
8.973138949254448882e-01
-1.460949847175192051e+00
-1.781207886225895765e+00
-6.346022222666644619e-02
-7.622050347009292626e-01
1.130228832416865892e+00
-4.419469956502254382e-01
-6.166331987687911909e-01
5.299724651904402090e-02
-1.635636050293757693e+00
-1.169806175310915908e+00
9.555426292983001391e-01
-4.128326284637978127e-01
-1.216889565995216693e-01
-7.913194018873568325e-01
2.032774215196122114e+00
9.555426292983001391e-01
-3.546038940909426174e-01
-1.169806175310915908e+00
-1.024234339378777836e+00
1.246686301162576171e+00
-6.346022222666644619e-02
6.061702230611687447e-01
8.099707933661620674e-01
-6.346022222666644619e-02
-7.330906675145015816e-01
-9.257458941309405775e-02
-5.584044643959359400e-01
2.388287933261640239e-02
-9.660056050059225852e-01
-7.622050347009292626e-01
-2.090320581588045179e-01
8.390851605525896373e-01
-1.140691808124488338e+00
-5.231487853811212646e-03
1.450486871467569605e+00
4.897127543154582430e-01
-1.985008456530889198e+00
8.211161370547163940e-02
8.973138949254448882e-01
8.681995277390173182e-01
-2.090320581588045179e-01
3.150265511968925458e-01
-9.660056050059225852e-01
-7.913194018873568325e-01
-1.228034909683771048e+00
-2.381464253452321433e-01
-3.837182612773702428e-01
2.276834496376097250e-01
-5.001757300230806891e-01
1.112259808918992510e-01
2.149231683941832394e+00
-5.001757300230806891e-01
-7.913194018873568325e-01
1.403403480783268764e-01
4.897127543154582430e-01
2.859121840104649204e-01
8.099707933661620674e-01
9.264282621118724581e-01
-1.344492378429481549e+00
3.150265511968925458e-01
-1.985008456530889198e+00
-1.111577440938060546e+00
4.897127543154582430e-01
-1.460949847175192051e+00
2.644175926111101749e+00
-1.985008456530889198e+00
-2.090320581588045179e-01
1.130228832416865892e+00
1.013771363671155390e+00
-1.402721112802336689e+00
2.276834496376097250e-01
-7.330906675145015816e-01
2.567978168240373504e-01
1.101114465230438100e+00
3.022662699534660824e+00
-7.913194018873568325e-01
-9.660056050059225852e-01
-1.053348706565205406e+00
-5.231487853811212646e-03
-1.897665354971606266e+00
3.150265511968925458e-01
6.352845902475963147e-01
1.130228832416865892e+00
-2.381464253452321433e-01
-5.584044643959359400e-01
4.897127543154582430e-01
1.042885730857582960e+00
1.858088012077556250e+00
-8.786625034466396533e-01
-4.710613628366530636e-01
6.061702230611687447e-01
-8.204337690737844024e-01
-6.346022222666644619e-02
-5.001757300230806891e-01
2.003659848009694322e+00
4.314840199426030476e-01
1.694547152647544741e-01
-6.457475659552187608e-01
8.390851605525896373e-01
4.605983871290306175e-01
-6.748619331416463307e-01
9.555426292983001391e-01
1.217571933976148602e+00
4.605983871290306175e-01
-4.128326284637978127e-01
5.299724651904402090e-02
-1.402721112802336689e+00
-3.434585504023882768e-02
2.567978168240373504e-01
5.188271215018859239e-01
-8.204337690737844024e-01
-7.913194018873568325e-01
-8.786625034466396533e-01
-1.257149276870198618e+00
-2.334380862768020481e+00
6.935133246204515656e-01
9.555426292983001391e-01
1.654287441772562817e+00
1.625173074586135247e+00
1.130228832416865892e+00
-1.508033237859492948e-01
1.101114465230438100e+00
8.973138949254448882e-01
1.392258137094714243e+00
1.694547152647544741e-01
-5.584044643959359400e-01
-2.014122823717316546e+00
1.654287441772562817e+00
4.314840199426030476e-01
-9.257458941309405775e-02
1.985690824511820995e-01
5.479414886883134939e-01
-3.254895269045149919e-01
1.683401808958990609e+00
-7.330906675145015816e-01
3.732552855697477967e-01
-1.490064214361619621e+00
-7.913194018873568325e-01
3.732552855697477967e-01
1.450486871467569605e+00
-2.363495229954448273e+00
-2.381464253452321433e-01
-4.419469956502254382e-01
2.388287933261640239e-02
-5.875188315823635099e-01
9.264282621118724581e-01
-1.799176909723769202e-01
1.421372504281142035e+00
-1.216889565995216693e-01
1.450486871467569605e+00
-2.090320581588045179e-01
-1.169806175310915908e+00
-9.368912378194949042e-01
3.441409183833201713e-01
-8.495481362602120834e-01
-2.916668206496572768e+00
-2.381464253452321433e-01
-2.159694659649454618e+00
-4.710613628366530636e-01
8.681995277390173182e-01
-2.381464253452321433e-01
8.390851605525896373e-01
2.567978168240373504e-01
-2.672607925316597410e-01
9.555426292983001391e-01
-5.292900972095082590e-01
9.846569964847277090e-01
-3.837182612773702428e-01
3.441409183833201713e-01
-2.043237190903744338e+00
1.392258137094714243e+00
-4.710613628366530636e-01
-1.508033237859492948e-01
3.150265511968925458e-01
-1.577407315920902553e+00
6.643989574340239956e-01
-1.140691808124488338e+00
-1.082463073751632976e+00
-1.140691808124488338e+00
-6.457475659552187608e-01
2.178346051128260186e+00
-4.419469956502254382e-01
-1.431835479988764481e+00
-1.897665354971606266e+00
7.808564261797343864e-01
-1.664750417480185263e+00
1.188457566789721032e+00
-5.584044643959359400e-01
-1.053348706565205406e+00
2.207460418314687534e+00
-1.216889565995216693e-01
-1.344492378429481549e+00
1.334029402721859103e+00
-7.330906675145015816e-01
-5.001757300230806891e-01
3.150265511968925458e-01
-9.257458941309405775e-02
1.188457566789721032e+00
-1.926779722158033836e+00
1.450486871467569605e+00
7.517420589933068165e-01
7.226276918068791355e-01
-5.875188315823635099e-01
1.130228832416865892e+00
-1.577407315920902553e+00
2.567978168240373504e-01
-4.419469956502254382e-01
1.566944340213280107e+00
1.694547152647544741e-01
4.314840199426030476e-01
-1.431835479988764481e+00
-1.926779722158033836e+00
4.023696527561754221e-01
-3.434585504023882768e-02
4.897127543154582430e-01
7.226276918068791355e-01
1.741630543331845749e+00
4.605983871290306175e-01
-2.381464253452321433e-01
-3.120468776801565980e+00
2.567978168240373504e-01
2.859121840104649204e-01
-1.024234339378777836e+00
1.013771363671155390e+00
2.567978168240373504e-01
3.441409183833201713e-01
3.732552855697477967e-01
-1.460949847175192051e+00
1.130228832416865892e+00
-6.166331987687911909e-01
8.390851605525896373e-01
-1.257149276870198618e+00
2.859121840104649204e-01
-5.001757300230806891e-01
-7.622050347009292626e-01
1.985690824511820995e-01
1.985690824511820995e-01
1.188457566789721032e+00
1.625173074586135247e+00
-2.672607925316597410e-01
8.681995277390173182e-01
2.567978168240373504e-01
-5.584044643959359400e-01
4.023696527561754221e-01
-7.330906675145015816e-01
-2.334380862768020481e+00
2.388287933261640239e-02
1.042885730857582960e+00
5.188271215018859239e-01
4.023696527561754221e-01
-8.495481362602120834e-01
-1.344492378429481549e+00
-3.837182612773702428e-01
2.388287933261640239e-02
1.246686301162576171e+00
1.275800668349003963e+00
-2.672607925316597410e-01
1.112259808918992510e-01
-4.710613628366530636e-01
7.808564261797343864e-01
-5.875188315823635099e-01
1.887202379263983820e+00
4.314840199426030476e-01
2.388287933261640239e-02
2.061888582382549462e+00
-5.584044643959359400e-01
-1.111577440938060546e+00
1.741630543331845749e+00
1.334029402721859103e+00
-1.606521683107330123e+00
-1.082463073751632976e+00
7.517420589933068165e-01
7.226276918068791355e-01
-4.710613628366530636e-01
1.741630543331845749e+00
-3.837182612773702428e-01
-2.090320581588045179e-01
4.605983871290306175e-01
-1.799176909723769202e-01
-2.672607925316597410e-01
-7.622050347009292626e-01
1.217571933976148602e+00
1.130228832416865892e+00
4.897127543154582430e-01
-2.672607925316597410e-01
6.643989574340239956e-01
-1.519178581548047191e+00
-8.495481362602120834e-01
1.450486871467569605e+00
8.211161370547163940e-02
-6.346022222666644619e-02
-1.344492378429481549e+00
1.334029402721859103e+00
2.388287933261640239e-02
1.683401808958990609e+00
1.403403480783268764e-01
-1.053348706565205406e+00
-1.810322253412323334e+00
7.808564261797343864e-01
2.859121840104649204e-01
-2.381464253452321433e-01
7.808564261797343864e-01
4.897127543154582430e-01
-1.140691808124488338e+00
-7.913194018873568325e-01
1.112259808918992510e-01
1.013771363671155390e+00
-9.077768706330673343e-01
5.299724651904402090e-02
-9.951199721923501551e-01
1.072000098044010530e+00
1.974545480823266752e+00
-9.257458941309405775e-02
-1.868550987785178696e+00
-1.373606745615909119e+00
8.681995277390173182e-01
-1.082463073751632976e+00
4.897127543154582430e-01
-1.315378011243053979e+00
1.694547152647544741e-01
8.211161370547163940e-02
1.042885730857582960e+00
7.808564261797343864e-01
1.392258137094714243e+00
8.973138949254448882e-01
-1.490064214361619621e+00
-6.166331987687911909e-01
2.061888582382549462e+00
-1.140691808124488338e+00
6.643989574340239956e-01
-3.434585504023882768e-02
-1.402721112802336689e+00
6.643989574340239956e-01
-8.204337690737844024e-01
-1.024234339378777836e+00
1.694547152647544741e-01
-1.216889565995216693e-01
-1.548292948734474761e+00
-9.951199721923501551e-01
-5.292900972095082590e-01
-1.508033237859492948e-01
-5.001757300230806891e-01
-5.292900972095082590e-01
7.808564261797343864e-01
-4.128326284637978127e-01
2.556832824551818817e+00
-3.837182612773702428e-01
-6.346022222666644619e-02
-1.315378011243053979e+00
2.567978168240373504e-01
1.304915035535431533e+00
-3.837182612773702428e-01
-1.169806175310915908e+00
8.681995277390173182e-01
3.732552855697477967e-01
1.013771363671155390e+00
9.846569964847277090e-01
-3.546038940909426174e-01
-1.257149276870198618e+00
1.013771363671155390e+00
6.935133246204515656e-01
-8.495481362602120834e-01
1.450486871467569605e+00
8.681995277390173182e-01
-1.431835479988764481e+00
1.450486871467569605e+00
-5.231487853811212646e-03
8.973138949254448882e-01
-3.546038940909426174e-01
2.388287933261640239e-02
3.441409183833201713e-01
6.643989574340239956e-01
9.264282621118724581e-01
-6.346022222666644619e-02
-1.024234339378777836e+00
-3.837182612773702428e-01
1.479601238653997175e+00
6.352845902475963147e-01
-5.231487853811212646e-03
1.654287441772562817e+00
-4.419469956502254382e-01
1.112259808918992510e-01
-1.781207886225895765e+00
-2.334380862768020481e+00
1.304915035535431533e+00
-2.090320581588045179e-01
6.352845902475963147e-01
3.441409183833201713e-01
1.013771363671155390e+00
-1.722979151853040625e+00
1.042885730857582960e+00
1.101114465230438100e+00
-5.231487853811212646e-03
5.299724651904402090e-02
1.188457566789721032e+00
3.441409183833201713e-01
4.314840199426030476e-01
1.694547152647544741e-01
-6.748619331416463307e-01
-6.748619331416463307e-01
6.061702230611687447e-01
-2.672607925316597410e-01
-1.344492378429481549e+00
1.985690824511820995e-01
1.625173074586135247e+00
8.099707933661620674e-01
7.226276918068791355e-01
-1.216889565995216693e-01
-9.077768706330673343e-01
-1.216889565995216693e-01
5.770558558747410638e-01
-1.490064214361619621e+00
5.188271215018859239e-01
-1.228034909683771048e+00
4.897127543154582430e-01
8.099707933661620674e-01
-3.546038940909426174e-01
1.403403480783268764e-01
-6.457475659552187608e-01
-6.748619331416463307e-01
7.517420589933068165e-01
9.264282621118724581e-01
-1.490064214361619621e+00
-1.111577440938060546e+00
7.808564261797343864e-01
-4.128326284637978127e-01
-3.546038940909426174e-01
7.226276918068791355e-01
-2.014122823717316546e+00
-1.402721112802336689e+00
1.887202379263983820e+00
-6.748619331416463307e-01
-6.346022222666644619e-02
-3.837182612773702428e-01
2.859121840104649204e-01
-2.090320581588045179e-01
-6.748619331416463307e-01
4.897127543154582430e-01
2.567978168240373504e-01
-1.799176909723769202e-01
-2.381464253452321433e-01
-7.913194018873568325e-01
-8.495481362602120834e-01
-5.292900972095082590e-01
-9.077768706330673343e-01
-1.140691808124488338e+00
-8.204337690737844024e-01
3.441409183833201713e-01
-5.584044643959359400e-01
-8.786625034466396533e-01
-5.584044643959359400e-01
2.567978168240373504e-01
5.299724651904402090e-02
-4.419469956502254382e-01
2.859121840104649204e-01
-1.402721112802336689e+00
-7.622050347009292626e-01
2.859121840104649204e-01
2.388287933261640239e-02
1.101114465230438100e+00
5.299724651904402090e-02
9.555426292983001391e-01
-2.672607925316597410e-01
1.479601238653997175e+00
-4.128326284637978127e-01
-4.419469956502254382e-01
-9.368912378194949042e-01
1.042885730857582960e+00
1.566944340213280107e+00
-4.419469956502254382e-01
-1.664750417480185263e+00
-2.963751597180873665e-01
-8.204337690737844024e-01
4.314840199426030476e-01
4.897127543154582430e-01
1.479601238653997175e+00
8.973138949254448882e-01
-1.490064214361619621e+00
-1.752093519039468195e+00
-9.368912378194949042e-01
3.150265511968925458e-01
-6.166331987687911909e-01
2.411260988619680745e+00
4.314840199426030476e-01
1.683401808958990609e+00
1.596058707399707677e+00
-5.584044643959359400e-01
-2.381464253452321433e-01
1.566944340213280107e+00
5.299724651904402090e-02
-5.584044643959359400e-01
-2.381464253452321433e-01
-1.082463073751632976e+00
-9.257458941309405775e-02
-5.231487853811212646e-03
-6.346022222666644619e-02
2.567978168240373504e-01
-5.231487853811212646e-03
5.299724651904402090e-02
5.479414886883134939e-01
3.732552855697477967e-01
1.188457566789721032e+00
8.681995277390173182e-01
5.479414886883134939e-01
4.897127543154582430e-01
1.945431113636838960e+00
6.643989574340239956e-01
-1.519178581548047191e+00
-6.346022222666644619e-02
3.732552855697477967e-01
1.985690824511820995e-01
3.732552855697477967e-01
-5.584044643959359400e-01
-9.077768706330673343e-01
8.390851605525896373e-01
-2.963751597180873665e-01
9.555426292983001391e-01
-6.346022222666644619e-02
1.770744910518273318e+00
-1.799176909723769202e-01
1.275800668349003963e+00
7.517420589933068165e-01
-1.926779722158033836e+00
-8.786625034466396533e-01
1.596058707399707677e+00
2.294803519873970465e+00
1.304915035535431533e+00
5.299724651904402090e-02
-1.024234339378777836e+00
2.567978168240373504e-01
9.555426292983001391e-01
-6.346022222666644619e-02
1.363143769908286673e+00
-1.344492378429481549e+00
-9.660056050059225852e-01
-4.710613628366530636e-01
-1.257149276870198618e+00
1.625173074586135247e+00
1.654287441772562817e+00
3.150265511968925458e-01
-1.799176909723769202e-01
8.973138949254448882e-01
-7.913194018873568325e-01
-1.315378011243053979e+00
-6.346022222666644619e-02
8.681995277390173182e-01
1.985690824511820995e-01
-9.257458941309405775e-02
-9.257458941309405775e-02
8.390851605525896373e-01
3.150265511968925458e-01
-6.166331987687911909e-01
-3.546038940909426174e-01
1.363143769908286673e+00
-2.090320581588045179e-01
8.211161370547163940e-02
1.403403480783268764e-01
-6.166331987687911909e-01
6.935133246204515656e-01
4.605983871290306175e-01
-3.837182612773702428e-01
-3.837182612773702428e-01
-5.875188315823635099e-01
1.508715605840424745e+00
-1.781207886225895765e+00
-3.254895269045149919e-01
8.099707933661620674e-01
9.846569964847277090e-01
-1.111577440938060546e+00
-1.257149276870198618e+00
-2.090320581588045179e-01
1.683401808958990609e+00
-7.330906675145015816e-01
-2.963751597180873665e-01
3.150265511968925458e-01
-1.216889565995216693e-01
3.441409183833201713e-01
4.897127543154582430e-01
-1.799176909723769202e-01
-4.128326284637978127e-01
1.112259808918992510e-01
5.770558558747410638e-01
-3.837182612773702428e-01
-5.001757300230806891e-01
-2.963751597180873665e-01
-2.381464253452321433e-01
-7.913194018873568325e-01
1.403403480783268764e-01
1.421372504281142035e+00
-1.228034909683771048e+00
5.479414886883134939e-01
-1.519178581548047191e+00
5.188271215018859239e-01
-1.228034909683771048e+00
2.276834496376097250e-01
3.150265511968925458e-01
-1.286263644056626410e+00
4.023696527561754221e-01
-9.257458941309405775e-02
8.681995277390173182e-01
6.061702230611687447e-01
-2.101465925276599478e+00
2.567978168240373504e-01
-9.077768706330673343e-01
1.566944340213280107e+00
2.265689152687542673e+00
-1.024234339378777836e+00
1.159343199603293462e+00
5.188271215018859239e-01
8.681995277390173182e-01
1.985690824511820995e-01
-4.128326284637978127e-01
1.985690824511820995e-01
-7.622050347009292626e-01
9.264282621118724581e-01
1.945431113636838960e+00
-8.204337690737844024e-01
-8.495481362602120834e-01
6.643989574340239956e-01
1.741630543331845749e+00
-5.231487853811212646e-03
-4.419469956502254382e-01
1.363143769908286673e+00
-2.090320581588045179e-01
1.985690824511820995e-01
-1.508033237859492948e-01
-5.584044643959359400e-01
4.314840199426030476e-01
-3.837182612773702428e-01
-8.495481362602120834e-01
2.265689152687542673e+00
9.846569964847277090e-01
-7.330906675145015816e-01
1.112259808918992510e-01
-1.216889565995216693e-01
1.013771363671155390e+00
-1.955894089344461406e+00
-7.039763003280740117e-01
8.973138949254448882e-01
1.596058707399707677e+00
-2.509067065886586345e+00
2.120117316755404602e+00
-5.584044643959359400e-01
-4.128326284637978127e-01
1.112259808918992510e-01
1.130228832416865892e+00
-4.128326284637978127e-01
7.808564261797343864e-01
-2.381464253452321433e-01
1.304915035535431533e+00
-3.254895269045149919e-01
2.859121840104649204e-01
5.479414886883134939e-01
-6.457475659552187608e-01
-2.672607925316597410e-01
-4.128326284637978127e-01
6.352845902475963147e-01
-2.672607925316597410e-01
-1.082463073751632976e+00
7.517420589933068165e-01
-7.622050347009292626e-01
7.808564261797343864e-01
1.072000098044010530e+00
-3.254895269045149919e-01
-1.810322253412323334e+00
-8.204337690737844024e-01
-7.330906675145015816e-01
8.390851605525896373e-01
4.605983871290306175e-01
-1.897665354971606266e+00
-1.508033237859492948e-01
1.363143769908286673e+00
-5.584044643959359400e-01
-4.710613628366530636e-01
-1.752093519039468195e+00
-1.722979151853040625e+00
1.072000098044010530e+00
6.352845902475963147e-01
6.061702230611687447e-01
-5.875188315823635099e-01
-1.868550987785178696e+00
-2.090320581588045179e-01
1.363143769908286673e+00
1.985690824511820995e-01
-1.839436620598750904e+00
1.013771363671155390e+00
6.643989574340239956e-01
1.974545480823266752e+00
1.741630543331845749e+00
1.112259808918992510e-01
-6.457475659552187608e-01
-3.254895269045149919e-01
-7.330906675145015816e-01
5.188271215018859239e-01
-7.330906675145015816e-01
-2.829325104937289836e+00
-7.913194018873568325e-01
-5.001757300230806891e-01
-1.897665354971606266e+00
8.211161370547163940e-02
-4.710613628366530636e-01
1.112259808918992510e-01
-3.546038940909426174e-01
-4.710613628366530636e-01
1.112259808918992510e-01
-9.660056050059225852e-01
-2.090320581588045179e-01
-1.839436620598750904e+00
-1.082463073751632976e+00
-2.247037761208737550e+00
-7.622050347009292626e-01
-2.305266495581592689e+00
-3.434585504023882768e-02
1.712516176145418179e+00
7.808564261797343864e-01
2.859121840104649204e-01
-6.748619331416463307e-01
-5.292900972095082590e-01
6.352845902475963147e-01
-2.392609597140875621e+00
-1.799176909723769202e-01
1.537829973026852537e+00
-9.660056050059225852e-01
-1.752093519039468195e+00
-1.216889565995216693e-01
-5.875188315823635099e-01
1.101114465230438100e+00
8.973138949254448882e-01
-1.216889565995216693e-01
1.508715605840424745e+00
1.159343199603293462e+00
4.897127543154582430e-01
-1.508033237859492948e-01
8.211161370547163940e-02
-3.324269347106559636e+00
2.061888582382549462e+00
5.479414886883134939e-01
-2.381464253452321433e-01
2.567978168240373504e-01
3.441409183833201713e-01
1.334029402721859103e+00
-6.346022222666644619e-02
-5.231487853811212646e-03
7.226276918068791355e-01
4.314840199426030476e-01
-1.198920542497343478e+00
-6.166331987687911909e-01
2.276834496376097250e-01
1.625173074586135247e+00
4.605983871290306175e-01
1.858088012077556250e+00
-2.963751597180873665e-01
-1.460949847175192051e+00
-1.431835479988764481e+00
-8.495481362602120834e-01
-1.216889565995216693e-01
8.973138949254448882e-01
7.808564261797343864e-01
-2.090320581588045179e-01
1.159343199603293462e+00
-2.090320581588045179e-01
-1.053348706565205406e+00
-6.457475659552187608e-01
7.517420589933068165e-01
7.226276918068791355e-01
2.388287933261640239e-02
-8.786625034466396533e-01
-1.216889565995216693e-01
3.441409183833201713e-01
-8.495481362602120834e-01
-1.431835479988764481e+00
1.101114465230438100e+00
8.390851605525896373e-01
7.226276918068791355e-01
1.112259808918992510e-01
-6.166331987687911909e-01
4.314840199426030476e-01
-4.419469956502254382e-01
-3.546038940909426174e-01
-6.346022222666644619e-02
6.643989574340239956e-01
-5.001757300230806891e-01
-1.799176909723769202e-01
4.023696527561754221e-01
1.741630543331845749e+00
-2.090320581588045179e-01
-7.039763003280740117e-01
-2.072351558090172130e+00
-2.672607925316597410e-01
-5.875188315823635099e-01
2.859121840104649204e-01
-4.710613628366530636e-01
-1.228034909683771048e+00
8.211161370547163940e-02
4.605983871290306175e-01
2.276834496376097250e-01
1.304915035535431533e+00
1.403403480783268764e-01
-1.140691808124488338e+00
1.246686301162576171e+00
-1.315378011243053979e+00
-1.508033237859492948e-01
-3.837182612773702428e-01
8.973138949254448882e-01
8.973138949254448882e-01
1.072000098044010530e+00
-4.128326284637978127e-01
-9.660056050059225852e-01
3.732552855697477967e-01
-1.315378011243053979e+00
1.566944340213280107e+00
-9.660056050059225852e-01
7.226276918068791355e-01
7.517420589933068165e-01
1.403403480783268764e-01
-1.868550987785178696e+00
-1.140691808124488338e+00
-6.748619331416463307e-01
1.112259808918992510e-01
1.392258137094714243e+00
-2.381464253452321433e-01
4.897127543154582430e-01
-9.660056050059225852e-01
-3.546038940909426174e-01
-1.228034909683771048e+00
-5.292900972095082590e-01
-1.053348706565205406e+00
-5.001757300230806891e-01
-1.257149276870198618e+00
7.226276918068791355e-01
-8.495481362602120834e-01
6.352845902475963147e-01
-8.204337690737844024e-01
-9.660056050059225852e-01
1.013771363671155390e+00
1.537829973026852537e+00
1.112259808918992510e-01
1.403403480783268764e-01
1.450486871467569605e+00
-6.457475659552187608e-01
-3.434585504023882768e-02
5.299724651904402090e-02
2.276834496376097250e-01
-5.292900972095082590e-01
-1.216889565995216693e-01
-5.584044643959359400e-01
6.061702230611687447e-01
-5.001757300230806891e-01
1.508715605840424745e+00
1.101114465230438100e+00
-6.166331987687911909e-01
-1.111577440938060546e+00
-2.381464253452321433e-01
-7.913194018873568325e-01
-1.460949847175192051e+00
-1.216889565995216693e-01
1.985690824511820995e-01
4.897127543154582430e-01
-5.001757300230806891e-01
-1.111577440938060546e+00
-6.346022222666644619e-02
-8.204337690737844024e-01
3.732552855697477967e-01
6.643989574340239956e-01
2.859121840104649204e-01
5.299724651904402090e-02
2.388287933261640239e-02
1.974545480823266752e+00
-7.913194018873568325e-01
1.188457566789721032e+00
-1.799176909723769202e-01
-1.216889565995216693e-01
4.897127543154582430e-01
-6.166331987687911909e-01
8.681995277390173182e-01
-1.508033237859492948e-01
-2.090320581588045179e-01
-7.913194018873568325e-01
-9.368912378194949042e-01
-2.130580292463027270e+00
-1.460949847175192051e+00
1.741630543331845749e+00
-1.024234339378777836e+00
-2.381464253452321433e-01
-4.419469956502254382e-01
-1.344492378429481549e+00
-1.257149276870198618e+00
6.643989574340239956e-01
-2.963751597180873665e-01
-1.508033237859492948e-01
1.479601238653997175e+00
-2.672607925316597410e-01
-1.169806175310915908e+00
3.150265511968925458e-01
-8.495481362602120834e-01
-1.344492378429481549e+00
1.694547152647544741e-01
1.112259808918992510e-01
-1.799176909723769202e-01
1.217571933976148602e+00
-5.292900972095082590e-01
-5.001757300230806891e-01
-3.837182612773702428e-01
1.596058707399707677e+00
6.935133246204515656e-01
-9.368912378194949042e-01
-1.053348706565205406e+00
-1.082463073751632976e+00
1.403403480783268764e-01
1.694547152647544741e-01
-8.786625034466396533e-01
1.188457566789721032e+00
8.973138949254448882e-01
-1.635636050293757693e+00
-1.373606745615909119e+00
-4.710613628366530636e-01
-5.231487853811212646e-03
-3.837182612773702428e-01
-3.546038940909426174e-01
-1.053348706565205406e+00
-3.546038940909426174e-01
1.403403480783268764e-01
6.935133246204515656e-01
-1.431835479988764481e+00
8.681995277390173182e-01
-7.039763003280740117e-01
1.799859277704700888e+00
-5.875188315823635099e-01
-1.024234339378777836e+00
2.859121840104649204e-01
-1.344492378429481549e+00
1.403403480783268764e-01
-8.786625034466396533e-01
-5.875188315823635099e-01
6.352845902475963147e-01
-9.257458941309405775e-02
9.555426292983001391e-01
2.323917887060398257e+00
-4.710613628366530636e-01
2.388287933261640239e-02
-4.419469956502254382e-01
1.694547152647544741e-01
-1.198920542497343478e+00
1.246686301162576171e+00
-7.622050347009292626e-01
8.973138949254448882e-01
5.299724651904402090e-02
6.061702230611687447e-01
-3.837182612773702428e-01
-4.419469956502254382e-01
7.808564261797343864e-01
2.294803519873970465e+00
1.985690824511820995e-01
-2.014122823717316546e+00
-1.985008456530889198e+00
2.859121840104649204e-01
2.859121840104649204e-01
-8.786625034466396533e-01
1.421372504281142035e+00
1.712516176145418179e+00
1.304915035535431533e+00
2.323917887060398257e+00
2.388287933261640239e-02
-6.346022222666644619e-02
-1.024234339378777836e+00
-2.381464253452321433e-01
-1.053348706565205406e+00
2.859121840104649204e-01
-4.128326284637978127e-01
-2.101465925276599478e+00
-1.635636050293757693e+00
-6.748619331416463307e-01
-1.315378011243053979e+00
-5.001757300230806891e-01
5.479414886883134939e-01
1.985690824511820995e-01
-3.546038940909426174e-01
-1.548292948734474761e+00
1.403403480783268764e-01
-5.001757300230806891e-01
8.390851605525896373e-01
1.112259808918992510e-01
-1.402721112802336689e+00
1.694547152647544741e-01
-2.672607925316597410e-01
1.537829973026852537e+00
-1.082463073751632976e+00
8.099707933661620674e-01
2.003659848009694322e+00
-2.090320581588045179e-01
-1.577407315920902553e+00
5.479414886883134939e-01
2.388287933261640239e-02
-1.228034909683771048e+00
9.264282621118724581e-01
-1.490064214361619621e+00
-1.548292948734474761e+00
2.993548332348233032e+00
-9.951199721923501551e-01
1.537829973026852537e+00
1.072000098044010530e+00
2.859121840104649204e-01
-1.198920542497343478e+00
1.130228832416865892e+00
-4.710613628366530636e-01
-8.495481362602120834e-01
1.985690824511820995e-01
-3.254895269045149919e-01
1.916316746450411390e+00
2.567978168240373504e-01
5.479414886883134939e-01
2.265689152687542673e+00
-5.875188315823635099e-01
-4.419469956502254382e-01
-2.090320581588045179e-01
6.643989574340239956e-01
-9.077768706330673343e-01
-7.039763003280740117e-01
-3.254895269045149919e-01
5.188271215018859239e-01
-4.419469956502254382e-01
8.681995277390173182e-01
-1.373606745615909119e+00
9.555426292983001391e-01
8.973138949254448882e-01
-1.216889565995216693e-01
-8.786625034466396533e-01
1.694547152647544741e-01
-1.839436620598750904e+00
1.508715605840424745e+00
-1.257149276870198618e+00
1.013771363671155390e+00
-2.072351558090172130e+00
-7.330906675145015816e-01
-1.490064214361619621e+00
3.441409183833201713e-01
-9.660056050059225852e-01
-9.077768706330673343e-01
-5.001757300230806891e-01
6.061702230611687447e-01
-5.875188315823635099e-01
-2.381464253452321433e-01
1.858088012077556250e+00
-2.381464253452321433e-01
1.596058707399707677e+00
6.061702230611687447e-01
-6.748619331416463307e-01
1.363143769908286673e+00
1.101114465230438100e+00
-5.875188315823635099e-01
-3.434585504023882768e-02
6.643989574340239956e-01
-6.457475659552187608e-01
1.828973644891128680e+00
-1.577407315920902553e+00
5.299724651904402090e-02
2.859121840104649204e-01
1.450486871467569605e+00
6.352845902475963147e-01
7.517420589933068165e-01
1.101114465230438100e+00
1.741630543331845749e+00
-6.346022222666644619e-02
8.211161370547163940e-02
-3.546038940909426174e-01
5.479414886883134939e-01
-6.166331987687911909e-01
-3.434585504023882768e-02
8.681995277390173182e-01
5.770558558747410638e-01
-3.469841183038697707e+00
9.555426292983001391e-01
-7.622050347009292626e-01
9.555426292983001391e-01
-3.837182612773702428e-01
1.450486871467569605e+00
-2.090320581588045179e-01
-1.799176909723769202e-01
-1.799176909723769202e-01
1.112259808918992510e-01
7.808564261797343864e-01
8.973138949254448882e-01
-3.837182612773702428e-01
3.732552855697477967e-01
1.694547152647544741e-01
6.352845902475963147e-01
-2.188809026835882410e+00
-1.344492378429481549e+00
-1.198920542497343478e+00
1.246686301162576171e+00
-6.346022222666644619e-02
1.275800668349003963e+00
4.897127543154582430e-01
9.555426292983001391e-01
4.897127543154582430e-01
-1.460949847175192051e+00
8.681995277390173182e-01
-3.254895269045149919e-01
6.061702230611687447e-01
8.211161370547163940e-02
1.858088012077556250e+00
2.276834496376097250e-01
-4.710613628366530636e-01
2.276834496376097250e-01
2.859121840104649204e-01
-6.166331987687911909e-01
3.732552855697477967e-01
6.935133246204515656e-01
-2.381464253452321433e-01
-2.276152128395165342e+00
1.013771363671155390e+00
1.799859277704700888e+00
-1.508033237859492948e-01
9.846569964847277090e-01
1.188457566789721032e+00
8.211161370547163940e-02
1.363143769908286673e+00
1.654287441772562817e+00
-5.292900972095082590e-01
-1.508033237859492948e-01
-3.434585504023882768e-02
1.042885730857582960e+00
1.421372504281142035e+00
-1.344492378429481549e+00
1.508715605840424745e+00
-4.197700362699388066e+00
2.276834496376097250e-01
-4.419469956502254382e-01
-4.710613628366530636e-01
7.808564261797343864e-01
3.150265511968925458e-01
8.099707933661620674e-01
5.770558558747410638e-01
-9.368912378194949042e-01
1.403403480783268764e-01
1.887202379263983820e+00
-7.622050347009292626e-01
8.681995277390173182e-01
3.441409183833201713e-01
5.479414886883134939e-01
-9.951199721923501551e-01
3.732552855697477967e-01
-3.837182612773702428e-01
1.566944340213280107e+00
1.799859277704700888e+00
-1.111577440938060546e+00
-3.254895269045149919e-01
-9.077768706330673343e-01
-6.457475659552187608e-01
-1.955894089344461406e+00
-3.837182612773702428e-01
8.099707933661620674e-01
-6.166331987687911909e-01
5.479414886883134939e-01
-6.748619331416463307e-01
-4.128326284637978127e-01
-9.257458941309405775e-02
-8.786625034466396533e-01
5.770558558747410638e-01
-4.710613628366530636e-01
-3.434585504023882768e-02
1.625173074586135247e+00
1.974545480823266752e+00
3.441409183833201713e-01
-3.254895269045149919e-01
-9.368912378194949042e-01
9.264282621118724581e-01
-9.660056050059225852e-01
8.973138949254448882e-01
2.276834496376097250e-01
-5.875188315823635099e-01
-1.577407315920902553e+00
-6.748619331416463307e-01
6.643989574340239956e-01
-1.082463073751632976e+00
-7.039763003280740117e-01
1.392258137094714243e+00
-2.381464253452321433e-01
5.188271215018859239e-01
8.211161370547163940e-02
1.741630543331845749e+00
6.061702230611687447e-01
2.236574785501115326e+00
9.264282621118724581e-01
1.694547152647544741e-01
-3.254895269045149919e-01
-1.344492378429481549e+00
-8.204337690737844024e-01
1.858088012077556250e+00
1.275800668349003963e+00
-5.875188315823635099e-01
6.643989574340239956e-01
-1.460949847175192051e+00
4.897127543154582430e-01
-1.508033237859492948e-01
9.555426292983001391e-01
-7.622050347009292626e-01
1.130228832416865892e+00
-6.346022222666644619e-02
-1.315378011243053979e+00
2.859121840104649204e-01
-8.786625034466396533e-01
7.226276918068791355e-01
-6.166331987687911909e-01
3.150265511968925458e-01
1.683401808958990609e+00
5.299724651904402090e-02
8.973138949254448882e-01
2.236574785501115326e+00
7.517420589933068165e-01
1.537829973026852537e+00
2.859121840104649204e-01
1.130228832416865892e+00
1.694547152647544741e-01
8.211161370547163940e-02
-1.216889565995216693e-01
-4.419469956502254382e-01
-7.039763003280740117e-01
1.334029402721859103e+00
-6.346022222666644619e-02
-1.431835479988764481e+00
7.517420589933068165e-01
2.859121840104649204e-01
4.605983871290306175e-01
2.527718457365391469e+00
-6.457475659552187608e-01
5.479414886883134939e-01
5.479414886883134939e-01
1.275800668349003963e+00
7.517420589933068165e-01
-5.231487853811212646e-03
-1.053348706565205406e+00
7.226276918068791355e-01
5.770558558747410638e-01
1.112259808918992510e-01
-5.875188315823635099e-01
8.099707933661620674e-01
-4.128326284637978127e-01
-5.001757300230806891e-01
-5.001757300230806891e-01
1.246686301162576171e+00
5.188271215018859239e-01
1.042885730857582960e+00
1.101114465230438100e+00
-5.231487853811212646e-03
-8.204337690737844024e-01
-5.292900972095082590e-01
3.150265511968925458e-01
-1.508033237859492948e-01
-7.330906675145015816e-01
-1.664750417480185263e+00
-1.839436620598750904e+00
-4.419469956502254382e-01
2.789747762043239820e+00
1.101114465230438100e+00
-2.090320581588045179e-01
8.973138949254448882e-01
1.188457566789721032e+00
2.120117316755404602e+00
-1.344492378429481549e+00
-9.660056050059225852e-01
-2.381464253452321433e-01
-5.001757300230806891e-01
1.159343199603293462e+00
-1.810322253412323334e+00
-2.963751597180873665e-01
6.061702230611687447e-01
5.770558558747410638e-01
1.334029402721859103e+00
-1.519178581548047191e+00
-6.166331987687911909e-01
5.188271215018859239e-01
1.654287441772562817e+00
2.567978168240373504e-01
-1.257149276870198618e+00
-1.216889565995216693e-01
-9.368912378194949042e-01
9.555426292983001391e-01
-7.330906675145015816e-01
1.363143769908286673e+00
2.276834496376097250e-01
-1.431835479988764481e+00
7.226276918068791355e-01
-1.216889565995216693e-01
-9.257458941309405775e-02
-1.216889565995216693e-01
6.061702230611687447e-01
-1.431835479988764481e+00
-1.216889565995216693e-01
-2.421723964327303413e+00
4.605983871290306175e-01
2.276834496376097250e-01
2.567978168240373504e-01
1.013771363671155390e+00
-3.434585504023882768e-02
-5.292900972095082590e-01
8.099707933661620674e-01
1.654287441772562817e+00
-1.508033237859492948e-01
-1.111577440938060546e+00
1.246686301162576171e+00
8.681995277390173182e-01
2.859121840104649204e-01
3.732552855697477967e-01
1.392258137094714243e+00
4.023696527561754221e-01
2.556832824551818817e+00
-6.748619331416463307e-01
-1.024234339378777836e+00
-1.606521683107330123e+00
-6.457475659552187608e-01
-3.546038940909426174e-01
-6.346022222666644619e-02
-9.951199721923501551e-01
3.080891433907515964e+00
2.178346051128260186e+00
1.334029402721859103e+00
5.479414886883134939e-01
1.013771363671155390e+00
-3.837182612773702428e-01
-8.204337690737844024e-01
3.441409183833201713e-01
8.211161370547163940e-02
-9.660056050059225852e-01
1.450486871467569605e+00
7.517420589933068165e-01
1.304915035535431533e+00
-6.748619331416463307e-01
-6.166331987687911909e-01
-5.584044643959359400e-01
-1.257149276870198618e+00
6.061702230611687447e-01
1.159343199603293462e+00
-1.082463073751632976e+00
-4.710613628366530636e-01
7.517420589933068165e-01
-2.672607925316597410e-01
-2.381464253452321433e-01
-9.660056050059225852e-01
-6.166331987687911909e-01
-1.431835479988764481e+00
-1.664750417480185263e+00
8.211161370547163940e-02
1.072000098044010530e+00
-9.257458941309405775e-02
1.013771363671155390e+00
4.314840199426030476e-01
-3.254895269045149919e-01
-1.402721112802336689e+00
-1.548292948734474761e+00
2.276834496376097250e-01
1.985690824511820995e-01
5.299724651904402090e-02
1.112259808918992510e-01
-7.039763003280740117e-01
1.694547152647544741e-01
-6.457475659552187608e-01
-4.128326284637978127e-01
1.334029402721859103e+00
-3.178697511174421120e+00
-1.431835479988764481e+00
1.741630543331845749e+00
-5.292900972095082590e-01
-5.231487853811212646e-03
-1.577407315920902553e+00
-8.495481362602120834e-01
3.441409183833201713e-01
-3.546038940909426174e-01
-5.875188315823635099e-01
-4.128326284637978127e-01
7.226276918068791355e-01
-1.111577440938060546e+00
2.567978168240373504e-01
9.846569964847277090e-01
-1.752093519039468195e+00
-8.495481362602120834e-01
-7.330906675145015816e-01
-5.231487853811212646e-03
-2.334380862768020481e+00
9.846569964847277090e-01
1.694547152647544741e-01
-1.111577440938060546e+00
1.334029402721859103e+00
-1.635636050293757693e+00
-3.254895269045149919e-01
-8.495481362602120834e-01
9.555426292983001391e-01
6.061702230611687447e-01
4.023696527561754221e-01
6.643989574340239956e-01
-6.457475659552187608e-01
1.479601238653997175e+00
-7.330906675145015816e-01
-5.231487853811212646e-03
-3.254895269045149919e-01
-9.368912378194949042e-01
-1.799176909723769202e-01
2.003659848009694322e+00
-5.584044643959359400e-01
-5.001757300230806891e-01
7.226276918068791355e-01
-9.368912378194949042e-01
-6.457475659552187608e-01
1.042885730857582960e+00
6.352845902475963147e-01
-4.128326284637978127e-01
3.150265511968925458e-01
-1.216889565995216693e-01
-1.799176909723769202e-01
-6.166331987687911909e-01
-1.344492378429481549e+00
6.352845902475963147e-01
1.508715605840424745e+00
-7.913194018873568325e-01
1.042885730857582960e+00
-1.752093519039468195e+00
6.935133246204515656e-01
1.188457566789721032e+00
-3.546038940909426174e-01
3.732552855697477967e-01
-1.752093519039468195e+00
-2.014122823717316546e+00
1.403403480783268764e-01
1.112259808918992510e-01
-3.434585504023882768e-02
-5.292900972095082590e-01
-8.786625034466396533e-01
1.694547152647544741e-01
1.304915035535431533e+00
5.299724651904402090e-02
-2.159694659649454618e+00
-1.257149276870198618e+00
8.973138949254448882e-01
-2.672607925316597410e-01
1.694547152647544741e-01
-5.231487853811212646e-03
1.275800668349003963e+00
-5.001757300230806891e-01
-1.024234339378777836e+00
-2.963751597180873665e-01
-7.330906675145015816e-01
-2.188809026835882410e+00
4.897127543154582430e-01
-2.672607925316597410e-01
7.517420589933068165e-01
3.150265511968925458e-01
1.246686301162576171e+00
-6.166331987687911909e-01
-7.913194018873568325e-01
-5.584044643959359400e-01
4.314840199426030476e-01
-5.001757300230806891e-01
2.265689152687542673e+00
-5.001757300230806891e-01
-1.926779722158033836e+00
1.694547152647544741e-01
1.217571933976148602e+00
-1.799176909723769202e-01
1.130228832416865892e+00
-1.216889565995216693e-01
-2.381464253452321433e-01
4.605983871290306175e-01
-1.286263644056626410e+00
1.013771363671155390e+00
1.712516176145418179e+00
-1.635636050293757693e+00
4.897127543154582430e-01
2.276834496376097250e-01
-2.538181433073013693e+00
5.299724651904402090e-02
2.859121840104649204e-01
8.390851605525896373e-01
1.217571933976148602e+00
4.023696527561754221e-01
-8.786625034466396533e-01
8.973138949254448882e-01
-2.381464253452321433e-01
1.042885730857582960e+00
5.479414886883134939e-01
-9.077768706330673343e-01
3.150265511968925458e-01
8.681995277390173182e-01
1.159343199603293462e+00
1.916316746450411390e+00
1.479601238653997175e+00
7.808564261797343864e-01
2.859121840104649204e-01
7.808564261797343864e-01
4.023696527561754221e-01
-7.330906675145015816e-01
1.101114465230438100e+00
-8.495481362602120834e-01
7.808564261797343864e-01
-8.204337690737844024e-01
-9.257458941309405775e-02
-6.457475659552187608e-01
1.275800668349003963e+00
-2.479952698700158553e+00
7.517420589933068165e-01
1.799859277704700888e+00
1.072000098044010530e+00
-3.254895269045149919e-01
1.112259808918992510e-01
-3.434585504023882768e-02
6.935133246204515656e-01
6.935133246204515656e-01
1.566944340213280107e+00
-5.001757300230806891e-01
-6.457475659552187608e-01
-8.786625034466396533e-01
-1.635636050293757693e+00
7.226276918068791355e-01
1.403403480783268764e-01
-1.111577440938060546e+00
-9.077768706330673343e-01
8.681995277390173182e-01
4.897127543154582430e-01
2.388287933261640239e-02
8.099707933661620674e-01
-3.546038940909426174e-01
1.985690824511820995e-01
-3.546038940909426174e-01
-4.419469956502254382e-01
-4.128326284637978127e-01
1.392258137094714243e+00
-1.752093519039468195e+00
-3.434585504023882768e-02
8.211161370547163940e-02
-1.111577440938060546e+00
1.566944340213280107e+00
1.770744910518273318e+00
-1.752093519039468195e+00
-4.128326284637978127e-01
-9.368912378194949042e-01
2.388287933261640239e-02
-2.090320581588045179e-01
2.859121840104649204e-01
8.211161370547163940e-02
1.217571933976148602e+00
-2.672607925316597410e-01
1.112259808918992510e-01
9.555426292983001391e-01
1.421372504281142035e+00
-1.664750417480185263e+00
-1.402721112802336689e+00
-6.346022222666644619e-02
-3.837182612773702428e-01
-5.875188315823635099e-01
-1.460949847175192051e+00
-2.672607925316597410e-01
2.859121840104649204e-01
4.023696527561754221e-01
-1.606521683107330123e+00
-4.128326284637978127e-01
5.479414886883134939e-01
-2.963751597180873665e-01
4.314840199426030476e-01
-1.216889565995216693e-01
-1.216889565995216693e-01
-1.373606745615909119e+00
-3.434585504023882768e-02
-5.001757300230806891e-01
2.567978168240373504e-01
-9.951199721923501551e-01
1.112259808918992510e-01
-7.330906675145015816e-01
-1.082463073751632976e+00
-2.672607925316597410e-01
1.694547152647544741e-01
-9.368912378194949042e-01
1.916316746450411390e+00
-2.014122823717316546e+00
-3.837182612773702428e-01
1.304915035535431533e+00
2.003659848009694322e+00
1.042885730857582960e+00
-9.077768706330673343e-01
-6.457475659552187608e-01
9.555426292983001391e-01
1.042885730857582960e+00
-5.001757300230806891e-01
2.032774215196122114e+00
-9.257458941309405775e-02
1.741630543331845749e+00
3.732552855697477967e-01
-5.001757300230806891e-01
1.072000098044010530e+00
-6.166331987687911909e-01
-2.672607925316597410e-01
6.935133246204515656e-01
2.859121840104649204e-01
-2.217923394022310202e+00
1.974545480823266752e+00
2.567978168240373504e-01
-1.799176909723769202e-01
-3.254895269045149919e-01
-6.166331987687911909e-01
-1.508033237859492948e-01
2.276834496376097250e-01
8.681995277390173182e-01
-2.072351558090172130e+00
-1.216889565995216693e-01
2.567978168240373504e-01
6.061702230611687447e-01
1.985690824511820995e-01
9.264282621118724581e-01
8.973138949254448882e-01
-8.786625034466396533e-01
-5.292900972095082590e-01
-5.875188315823635099e-01
1.013771363671155390e+00
5.299724651904402090e-02
8.099707933661620674e-01
-1.693864784666612833e+00
-1.344492378429481549e+00
-1.053348706565205406e+00
-9.077768706330673343e-01
-5.292900972095082590e-01
4.023696527561754221e-01
-1.402721112802336689e+00
6.935133246204515656e-01
-4.419469956502254382e-01
-1.868550987785178696e+00
5.479414886883134939e-01
-1.635636050293757693e+00
-3.434585504023882768e-02
-5.001757300230806891e-01
-8.204337690737844024e-01
-1.053348706565205406e+00
-1.868550987785178696e+00
-7.622050347009292626e-01
-1.315378011243053979e+00
3.150265511968925458e-01
3.732552855697477967e-01
-1.198920542497343478e+00
2.567978168240373504e-01
6.061702230611687447e-01
6.352845902475963147e-01
9.846569964847277090e-01
-8.495481362602120834e-01
1.130228832416865892e+00
-1.373606745615909119e+00
1.694547152647544741e-01
1.770744910518273318e+00
1.916316746450411390e+00
8.099707933661620674e-01
2.567978168240373504e-01
-2.090320581588045179e-01
2.859121840104649204e-01
7.226276918068791355e-01
-5.584044643959359400e-01
2.388287933261640239e-02
-2.090320581588045179e-01
1.712516176145418179e+00
-3.546038940909426174e-01
3.150265511968925458e-01
3.441409183833201713e-01
-5.001757300230806891e-01
-7.039763003280740117e-01
1.275800668349003963e+00
1.130228832416865892e+00
1.112259808918992510e-01
2.567978168240373504e-01
-4.128326284637978127e-01
7.226276918068791355e-01
1.304915035535431533e+00
-6.457475659552187608e-01
-7.039763003280740117e-01
-3.254895269045149919e-01
-5.875188315823635099e-01
-9.257458941309405775e-02
-1.111577440938060546e+00
-9.257458941309405775e-02
-1.985008456530889198e+00
-6.166331987687911909e-01
2.388287933261640239e-02
-9.951199721923501551e-01
-6.457475659552187608e-01
1.887202379263983820e+00
3.441409183833201713e-01
8.681995277390173182e-01
3.150265511968925458e-01
8.211161370547163940e-02
1.188457566789721032e+00
-9.660056050059225852e-01
-4.710613628366530636e-01
1.363143769908286673e+00
-9.077768706330673343e-01
2.149231683941832394e+00
-1.752093519039468195e+00
-6.166331987687911909e-01
7.808564261797343864e-01
9.555426292983001391e-01
3.150265511968925458e-01
-8.495481362602120834e-01
1.694547152647544741e-01
6.935133246204515656e-01
-1.315378011243053979e+00
4.314840199426030476e-01
3.150265511968925458e-01
-2.672607925316597410e-01
1.625173074586135247e+00
-1.508033237859492948e-01
3.441409183833201713e-01
-1.955894089344461406e+00
4.605983871290306175e-01
6.935133246204515656e-01
4.023696527561754221e-01
-7.330906675145015816e-01
8.390851605525896373e-01
-4.419469956502254382e-01
-2.654638901818724417e+00
2.731519027670384681e+00
-1.024234339378777836e+00
-1.460949847175192051e+00
-1.344492378429481549e+00
4.023696527561754221e-01
5.188271215018859239e-01
2.276834496376097250e-01
1.479601238653997175e+00
-9.951199721923501551e-01
1.985690824511820995e-01
1.694547152647544741e-01
3.150265511968925458e-01
-2.381464253452321433e-01
-1.111577440938060546e+00
7.517420589933068165e-01
1.450486871467569605e+00
-8.204337690737844024e-01
-4.419469956502254382e-01
-4.710613628366530636e-01
-3.434585504023882768e-02
1.101114465230438100e+00
4.023696527561754221e-01
-5.875188315823635099e-01
-1.082463073751632976e+00
-6.748619331416463307e-01
8.211161370547163940e-02
7.226276918068791355e-01
2.567978168240373504e-01
-1.286263644056626410e+00
1.304915035535431533e+00
-9.951199721923501551e-01
-9.077768706330673343e-01
5.299724651904402090e-02
-9.368912378194949042e-01
1.625173074586135247e+00
7.226276918068791355e-01
-1.799176909723769202e-01
1.188457566789721032e+00
-2.130580292463027270e+00
1.112259808918992510e-01
-5.231487853811212646e-03
4.023696527561754221e-01
-1.344492378429481549e+00
-8.786625034466396533e-01
-1.373606745615909119e+00
1.403403480783268764e-01
1.112259808918992510e-01
-1.140691808124488338e+00
2.859121840104649204e-01
-3.546038940909426174e-01
-9.368912378194949042e-01
1.101114465230438100e+00
-2.072351558090172130e+00
1.741630543331845749e+00
2.388287933261640239e-02
-7.039763003280740117e-01
-2.090320581588045179e-01
4.605983871290306175e-01
7.808564261797343864e-01
2.567978168240373504e-01
2.567978168240373504e-01
1.654287441772562817e+00
-2.421723964327303413e+00
5.770558558747410638e-01
1.275800668349003963e+00
1.403403480783268764e-01
1.072000098044010530e+00
8.681995277390173182e-01
3.150265511968925458e-01
8.681995277390173182e-01
-1.868550987785178696e+00
4.897127543154582430e-01
8.390851605525896373e-01
-5.584044643959359400e-01
-1.490064214361619621e+00
9.555426292983001391e-01
-1.169806175310915908e+00
-2.090320581588045179e-01
-1.228034909683771048e+00
-6.346022222666644619e-02
1.159343199603293462e+00
5.299724651904402090e-02
1.363143769908286673e+00
9.555426292983001391e-01
-5.875188315823635099e-01
6.352845902475963147e-01
1.334029402721859103e+00
5.770558558747410638e-01
1.072000098044010530e+00
3.441409183833201713e-01
-9.660056050059225852e-01
-8.495481362602120834e-01
5.299724651904402090e-02
-9.660056050059225852e-01
1.275800668349003963e+00
-1.548292948734474761e+00
2.276834496376097250e-01
1.537829973026852537e+00
4.605983871290306175e-01
5.299724651904402090e-02
-4.419469956502254382e-01
-3.837182612773702428e-01
-5.584044643959359400e-01
-5.875188315823635099e-01
-7.913194018873568325e-01
2.859121840104649204e-01
1.403403480783268764e-01
-1.024234339378777836e+00
1.566944340213280107e+00
5.299724651904402090e-02
-9.368912378194949042e-01
-2.672607925316597410e-01
-1.082463073751632976e+00
7.517420589933068165e-01
8.681995277390173182e-01
1.508715605840424745e+00
-6.748619331416463307e-01
-9.077768706330673343e-01
-7.330906675145015816e-01
-1.315378011243053979e+00
1.188457566789721032e+00
-3.837182612773702428e-01
-9.257458941309405775e-02
3.732552855697477967e-01
4.897127543154582430e-01
1.217571933976148602e+00
1.479601238653997175e+00
-1.111577440938060546e+00
7.226276918068791355e-01
-2.672607925316597410e-01
4.897127543154582430e-01
6.935133246204515656e-01
-1.111577440938060546e+00
1.042885730857582960e+00
-7.330906675145015816e-01
1.392258137094714243e+00
-6.346022222666644619e-02
-6.748619331416463307e-01
-6.748619331416463307e-01
-2.381464253452321433e-01
4.605983871290306175e-01
-1.810322253412323334e+00
-9.077768706330673343e-01
-1.373606745615909119e+00
3.150265511968925458e-01
1.985690824511820995e-01
-1.799176909723769202e-01
-8.786625034466396533e-01
1.112259808918992510e-01
-7.039763003280740117e-01
-8.204337690737844024e-01
-8.495481362602120834e-01
4.023696527561754221e-01
1.694547152647544741e-01
-5.875188315823635099e-01
-6.166331987687911909e-01
-1.519178581548047191e+00
7.808564261797343864e-01
-4.710613628366530636e-01
1.974545480823266752e+00
6.352845902475963147e-01
-1.286263644056626410e+00
-3.254895269045149919e-01
-1.111577440938060546e+00
-3.254895269045149919e-01
-8.495481362602120834e-01
9.555426292983001391e-01
1.130228832416865892e+00
5.188271215018859239e-01
-1.460949847175192051e+00
-1.985008456530889198e+00
1.596058707399707677e+00
-2.090320581588045179e-01
7.517420589933068165e-01
-3.434585504023882768e-02
-1.169806175310915908e+00
-5.875188315823635099e-01
-3.546038940909426174e-01
5.188271215018859239e-01
6.643989574340239956e-01
-1.373606745615909119e+00
-2.963751597180873665e-01
6.935133246204515656e-01
-3.254895269045149919e-01
2.567978168240373504e-01
-1.024234339378777836e+00
-9.951199721923501551e-01
-6.166331987687911909e-01
1.217571933976148602e+00
-1.344492378429481549e+00
1.985690824511820995e-01
1.770744910518273318e+00
-8.786625034466396533e-01
4.897127543154582430e-01
1.246686301162576171e+00
-2.090320581588045179e-01
-1.053348706565205406e+00
-1.799176909723769202e-01
-3.434585504023882768e-02
-9.257458941309405775e-02
3.732552855697477967e-01
-8.204337690737844024e-01
1.275800668349003963e+00
1.275800668349003963e+00
-3.254895269045149919e-01
-8.204337690737844024e-01
1.188457566789721032e+00
-1.257149276870198618e+00
1.334029402721859103e+00
5.299724651904402090e-02
7.517420589933068165e-01
-9.077768706330673343e-01
7.808564261797343864e-01
-1.286263644056626410e+00
-5.001757300230806891e-01
-9.368912378194949042e-01
-2.090320581588045179e-01
-1.344492378429481549e+00
2.859121840104649204e-01
-5.231487853811212646e-03
-5.231487853811212646e-03
1.654287441772562817e+00
5.479414886883134939e-01
4.314840199426030476e-01
-2.381464253452321433e-01
-7.039763003280740117e-01
-2.381464253452321433e-01
1.112259808918992510e-01
6.352845902475963147e-01
-1.315378011243053979e+00
9.555426292983001391e-01
-3.837182612773702428e-01
-1.315378011243053979e+00
2.003659848009694322e+00
-4.128326284637978127e-01
-9.077768706330673343e-01
-7.622050347009292626e-01
-5.292900972095082590e-01
1.042885730857582960e+00
2.276834496376097250e-01
-1.344492378429481549e+00
-5.584044643959359400e-01
-9.077768706330673343e-01
-1.635636050293757693e+00
8.681995277390173182e-01
-4.710613628366530636e-01
1.683401808958990609e+00
-3.004011308055855700e+00
3.441409183833201713e-01
2.760633394856812473e+00
-1.799176909723769202e-01
2.498604090178963677e+00
1.112259808918992510e-01
-1.082463073751632976e+00
-1.169806175310915908e+00
2.276834496376097250e-01
4.897127543154582430e-01
7.517420589933068165e-01
2.276834496376097250e-01
-9.660056050059225852e-01
5.479414886883134939e-01
-1.926779722158033836e+00
4.314840199426030476e-01
-3.546038940909426174e-01
5.479414886883134939e-01
-6.166331987687911909e-01
-2.381464253452321433e-01
5.770558558747410638e-01
1.694547152647544741e-01
-5.231487853811212646e-03
7.517420589933068165e-01
6.935133246204515656e-01
-9.951199721923501551e-01
-1.024234339378777836e+00
3.732552855697477967e-01
-5.231487853811212646e-03
-1.053348706565205406e+00
-5.231487853811212646e-03
-2.101465925276599478e+00
-5.231487853811212646e-03
-5.875188315823635099e-01
-1.693864784666612833e+00
1.334029402721859103e+00
-1.024234339378777836e+00
-4.419469956502254382e-01
8.973138949254448882e-01
1.013771363671155390e+00
2.276834496376097250e-01
1.421372504281142035e+00
2.149231683941832394e+00
-4.128326284637978127e-01
-7.622050347009292626e-01
9.264282621118724581e-01
-6.346022222666644619e-02
1.130228832416865892e+00
-1.722979151853040625e+00
-1.286263644056626410e+00
1.479601238653997175e+00
-5.292900972095082590e-01
-5.292900972095082590e-01
-4.128326284637978127e-01
5.770558558747410638e-01
3.150265511968925458e-01
1.403403480783268764e-01
-7.913194018873568325e-01
-9.257458941309405775e-02
5.299724651904402090e-02
-2.090320581588045179e-01
2.527718457365391469e+00
-2.101465925276599478e+00
8.211161370547163940e-02
-2.672607925316597410e-01
1.403403480783268764e-01
-3.434585504023882768e-02
-9.951199721923501551e-01
1.130228832416865892e+00
5.188271215018859239e-01
7.517420589933068165e-01
-5.292900972095082590e-01
1.985690824511820995e-01
4.023696527561754221e-01
-2.672607925316597410e-01
3.732552855697477967e-01
-2.963751597180873665e-01
6.061702230611687447e-01
-1.664750417480185263e+00
2.567978168240373504e-01
-5.875188315823635099e-01
-9.077768706330673343e-01
8.099707933661620674e-01
-5.875188315823635099e-01
8.211161370547163940e-02
-1.198920542497343478e+00
2.388287933261640239e-02
-2.090320581588045179e-01
8.973138949254448882e-01
1.112259808918992510e-01
1.101114465230438100e+00
1.858088012077556250e+00
-1.216889565995216693e-01
-2.712867636191579557e+00
3.732552855697477967e-01
-6.346022222666644619e-02
1.741630543331845749e+00
-4.710613628366530636e-01
-2.672607925316597410e-01
-3.837182612773702428e-01
-5.584044643959359400e-01
-1.169806175310915908e+00
-6.346022222666644619e-02
-5.001757300230806891e-01
-9.368912378194949042e-01
7.226276918068791355e-01
-2.381464253452321433e-01
-2.090320581588045179e-01
-9.257458941309405775e-02
-5.584044643959359400e-01
2.265689152687542673e+00
-5.875188315823635099e-01
-5.292900972095082590e-01
-1.169806175310915908e+00
1.828973644891128680e+00
-9.951199721923501551e-01
9.846569964847277090e-01
4.897127543154582430e-01
-8.495481362602120834e-01
8.099707933661620674e-01
-1.664750417480185263e+00
1.508715605840424745e+00
-9.660056050059225852e-01
-5.584044643959359400e-01
-2.672607925316597410e-01
1.112259808918992510e-01
9.555426292983001391e-01
-9.257458941309405775e-02
-7.039763003280740117e-01
-9.077768706330673343e-01
-2.014122823717316546e+00
8.681995277390173182e-01
-1.722979151853040625e+00
7.808564261797343864e-01
8.390851605525896373e-01
2.388287933261640239e-02
-1.460949847175192051e+00
-2.887553839310144976e+00
-8.204337690737844024e-01
-7.039763003280740117e-01
-6.346022222666644619e-02
2.859121840104649204e-01
-1.664750417480185263e+00
9.264282621118724581e-01
2.702404660483956889e+00
2.178346051128260186e+00
-1.228034909683771048e+00
-5.231487853811212646e-03
-7.913194018873568325e-01
-1.460949847175192051e+00
4.897127543154582430e-01
1.112259808918992510e-01
-5.584044643959359400e-01
-5.584044643959359400e-01
4.605983871290306175e-01
3.150265511968925458e-01
4.314840199426030476e-01
-1.169806175310915908e+00
7.517420589933068165e-01
-9.951199721923501551e-01
-7.622050347009292626e-01
-6.748619331416463307e-01
-8.495481362602120834e-01
-6.346022222666644619e-02
1.217571933976148602e+00
-1.169806175310915908e+00
1.770744910518273318e+00
-6.748619331416463307e-01
-9.660056050059225852e-01
-1.140691808124488338e+00
7.808564261797343864e-01
-1.082463073751632976e+00
1.537829973026852537e+00
-1.693864784666612833e+00
-2.672607925316597410e-01
-1.216889565995216693e-01
1.945431113636838960e+00
1.159343199603293462e+00
-9.951199721923501551e-01
-2.672607925316597410e-01
1.828973644891128680e+00
-6.346022222666644619e-02
4.023696527561754221e-01
5.299724651904402090e-02
1.985690824511820995e-01
-7.330906675145015816e-01
-9.660056050059225852e-01
-6.346022222666644619e-02
-3.434585504023882768e-02
1.799859277704700888e+00
-6.166331987687911909e-01
-1.082463073751632976e+00
3.150265511968925458e-01
-4.710613628366530636e-01
-4.128326284637978127e-01
-1.373606745615909119e+00
-1.024234339378777836e+00
1.130228832416865892e+00
1.694547152647544741e-01
4.897127543154582430e-01
4.314840199426030476e-01
-7.622050347009292626e-01
2.567978168240373504e-01
4.314840199426030476e-01
4.897127543154582430e-01
-4.419469956502254382e-01
-1.024234339378777836e+00
7.808564261797343864e-01
-4.710613628366530636e-01
-4.419469956502254382e-01
-6.748619331416463307e-01
1.188457566789721032e+00
1.042885730857582960e+00
2.276834496376097250e-01
1.403403480783268764e-01
-5.292900972095082590e-01
-3.254895269045149919e-01
4.023696527561754221e-01
-7.330906675145015816e-01
-4.710613628366530636e-01
-6.457475659552187608e-01
2.859121840104649204e-01
-4.128326284637978127e-01
5.770558558747410638e-01
5.479414886883134939e-01
-1.257149276870198618e+00
6.061702230611687447e-01
4.314840199426030476e-01
5.479414886883134939e-01
-5.292900972095082590e-01
-1.082463073751632976e+00
-1.111577440938060546e+00
-1.508033237859492948e-01
1.974545480823266752e+00
-2.672607925316597410e-01
7.517420589933068165e-01
8.211161370547163940e-02
1.112259808918992510e-01
9.846569964847277090e-01
-6.457475659552187608e-01
-9.257458941309405775e-02
-3.837182612773702428e-01
-1.577407315920902553e+00
-1.111577440938060546e+00
7.226276918068791355e-01
-4.710613628366530636e-01
5.770558558747410638e-01
-6.346022222666644619e-02
-9.368912378194949042e-01
6.352845902475963147e-01
-3.254895269045149919e-01
-4.128326284637978127e-01
1.072000098044010530e+00
-1.752093519039468195e+00
-1.781207886225895765e+00
-3.434585504023882768e-02
-8.204337690737844024e-01
5.479414886883134939e-01
-6.166331987687911909e-01
-6.457475659552187608e-01
-2.381464253452321433e-01
-5.875188315823635099e-01
6.061702230611687447e-01
6.061702230611687447e-01
7.808564261797343864e-01
4.023696527561754221e-01
7.517420589933068165e-01
1.013771363671155390e+00
-1.664750417480185263e+00
-5.231487853811212646e-03
9.846569964847277090e-01
-4.710613628366530636e-01
-3.254895269045149919e-01
1.112259808918992510e-01
7.808564261797343864e-01
1.985690824511820995e-01
-6.457475659552187608e-01
6.643989574340239956e-01
7.226276918068791355e-01
2.567978168240373504e-01
-9.077768706330673343e-01
-1.799176909723769202e-01
8.211161370547163940e-02
-1.373606745615909119e+00
1.403403480783268764e-01
1.334029402721859103e+00
-7.330906675145015816e-01
1.654287441772562817e+00
-7.913194018873568325e-01
1.130228832416865892e+00
-6.166331987687911909e-01
-2.381464253452321433e-01
-7.913194018873568325e-01
2.567978168240373504e-01
-3.546038940909426174e-01
-7.039763003280740117e-01
-4.710613628366530636e-01
-2.672607925316597410e-01
-6.748619331416463307e-01
-1.315378011243053979e+00
-3.434585504023882768e-02
-4.419469956502254382e-01
3.441409183833201713e-01
-1.548292948734474761e+00
-3.434585504023882768e-02
-4.419469956502254382e-01
-7.039763003280740117e-01
1.916316746450411390e+00
-9.368912378194949042e-01
-1.508033237859492948e-01
1.694547152647544741e-01
-1.897665354971606266e+00
-1.508033237859492948e-01
-3.254895269045149919e-01
-6.346022222666644619e-02
-9.951199721923501551e-01
-5.231487853811212646e-03
9.555426292983001391e-01
-1.286263644056626410e+00
1.042885730857582960e+00
6.352845902475963147e-01
1.712516176145418179e+00
6.643989574340239956e-01
-8.495481362602120834e-01
-1.431835479988764481e+00
-2.381464253452321433e-01
9.264282621118724581e-01
-4.710613628366530636e-01
6.352845902475963147e-01
1.112259808918992510e-01
2.440375355806108537e+00
-1.402721112802336689e+00
-4.419469956502254382e-01
-8.786625034466396533e-01
-4.128326284637978127e-01
3.732552855697477967e-01
1.246686301162576171e+00
1.013771363671155390e+00
-2.963751597180873665e-01
5.299724651904402090e-02
-1.257149276870198618e+00
-6.748619331416463307e-01
-5.875188315823635099e-01
4.314840199426030476e-01
1.304915035535431533e+00
-1.373606745615909119e+00
1.304915035535431533e+00
1.403403480783268764e-01
-1.606521683107330123e+00
3.150265511968925458e-01
4.314840199426030476e-01
-9.077768706330673343e-01
1.985690824511820995e-01
-5.231487853811212646e-03
1.042885730857582960e+00
-1.140691808124488338e+00
-5.875188315823635099e-01
4.897127543154582430e-01
-1.799176909723769202e-01
3.080891433907515964e+00
1.712516176145418179e+00
3.732552855697477967e-01
-4.419469956502254382e-01
4.023696527561754221e-01
-5.231487853811212646e-03
-1.868550987785178696e+00
2.567978168240373504e-01
-3.546038940909426174e-01
6.643989574340239956e-01
2.388287933261640239e-02
8.681995277390173182e-01
-9.660056050059225852e-01
3.430263840144647247e+00
-1.431835479988764481e+00
-6.748619331416463307e-01
-9.951199721923501551e-01
-9.077768706330673343e-01
-1.082463073751632976e+00
-9.257458941309405775e-02
-6.166331987687911909e-01
5.479414886883134939e-01
-6.346022222666644619e-02
-1.402721112802336689e+00
-5.292900972095082590e-01
-8.204337690737844024e-01
-7.913194018873568325e-01
2.149231683941832394e+00
1.072000098044010530e+00
2.207460418314687534e+00
8.211161370547163940e-02
-1.799176909723769202e-01
7.226276918068791355e-01
6.935133246204515656e-01
1.042885730857582960e+00
8.390851605525896373e-01
-1.315378011243053979e+00
-3.837182612773702428e-01
-3.434585504023882768e-02
-1.216889565995216693e-01
-5.231487853811212646e-03
-4.128326284637978127e-01
1.112259808918992510e-01
-9.257458941309405775e-02
8.099707933661620674e-01
-6.166331987687911909e-01
-1.344492378429481549e+00
-7.039763003280740117e-01
-9.257458941309405775e-02
4.605983871290306175e-01
1.112259808918992510e-01
7.226276918068791355e-01
-3.434585504023882768e-02
-5.231487853811212646e-03
-1.169806175310915908e+00
4.897127543154582430e-01
1.334029402721859103e+00
8.211161370547163940e-02
-1.257149276870198618e+00
-1.216889565995216693e-01
-7.913194018873568325e-01
2.859121840104649204e-01
-5.584044643959359400e-01
-1.111577440938060546e+00
4.314840199426030476e-01
4.605983871290306175e-01
-1.257149276870198618e+00
-1.839436620598750904e+00
3.732552855697477967e-01
-3.254895269045149919e-01
-8.495481362602120834e-01
-4.128326284637978127e-01
-1.897665354971606266e+00
-8.204337690737844024e-01
2.003659848009694322e+00
-1.024234339378777836e+00
-1.082463073751632976e+00
9.555426292983001391e-01
-4.419469956502254382e-01
-7.622050347009292626e-01
2.091002949568977254e+00
-7.913194018873568325e-01
-1.024234339378777836e+00
6.935133246204515656e-01
6.061702230611687447e-01
-4.710613628366530636e-01
-8.786625034466396533e-01
1.974545480823266752e+00
2.859121840104649204e-01
1.694547152647544741e-01
1.188457566789721032e+00
-8.204337690737844024e-01
5.479414886883134939e-01
-2.672607925316597410e-01
9.846569964847277090e-01
-2.090320581588045179e-01
-7.913194018873568325e-01
8.681995277390173182e-01
2.388287933261640239e-02
-8.495481362602120834e-01
1.828973644891128680e+00
2.265689152687542673e+00
-1.799176909723769202e-01
1.403403480783268764e-01
-8.786625034466396533e-01
1.072000098044010530e+00
-1.810322253412323334e+00
5.479414886883134939e-01
3.732552855697477967e-01
2.388287933261640239e-02
7.808564261797343864e-01
5.770558558747410638e-01
-2.381464253452321433e-01
1.683401808958990609e+00
-1.664750417480185263e+00
-4.419469956502254382e-01
5.188271215018859239e-01
-9.368912378194949042e-01
2.388287933261640239e-02
-1.169806175310915908e+00
5.188271215018859239e-01
4.023696527561754221e-01
-1.024234339378777836e+00
1.945431113636838960e+00
3.441409183833201713e-01
8.099707933661620674e-01
8.211161370547163940e-02
6.352845902475963147e-01
1.217571933976148602e+00
1.246686301162576171e+00
-2.090320581588045179e-01
2.859121840104649204e-01
-1.781207886225895765e+00
-1.198920542497343478e+00
1.304915035535431533e+00
8.211161370547163940e-02
-4.710613628366530636e-01
-6.457475659552187608e-01
-2.090320581588045179e-01
3.441409183833201713e-01
8.681995277390173182e-01
1.188457566789721032e+00
3.732552855697477967e-01
9.846569964847277090e-01
1.130228832416865892e+00
2.207460418314687534e+00
1.042885730857582960e+00
8.099707933661620674e-01
-1.344492378429481549e+00
4.023696527561754221e-01
-1.082463073751632976e+00
1.508715605840424745e+00
1.304915035535431533e+00
-5.001757300230806891e-01
1.304915035535431533e+00
-2.305266495581592689e+00
8.211161370547163940e-02
5.188271215018859239e-01
-5.584044643959359400e-01
-3.434585504023882768e-02
-1.228034909683771048e+00
-3.434585504023882768e-02
-2.090320581588045179e-01
3.150265511968925458e-01
-1.344492378429481549e+00
8.211161370547163940e-02
-3.546038940909426174e-01
-6.346022222666644619e-02
-8.204337690737844024e-01
-1.508033237859492948e-01
-7.622050347009292626e-01
-2.090320581588045179e-01
-6.748619331416463307e-01
-1.169806175310915908e+00
1.217571933976148602e+00
1.072000098044010530e+00
2.859121840104649204e-01
-5.001757300230806891e-01
6.643989574340239956e-01
1.013771363671155390e+00
1.945431113636838960e+00
2.818862129229667612e+00
-8.204337690737844024e-01
-2.043237190903744338e+00
4.314840199426030476e-01
1.625173074586135247e+00
-5.001757300230806891e-01
-3.434585504023882768e-02
5.188271215018859239e-01
3.150265511968925458e-01
1.112259808918992510e-01
-6.346022222666644619e-02
-1.548292948734474761e+00
1.741630543331845749e+00
-4.419469956502254382e-01
1.013771363671155390e+00
1.566944340213280107e+00
5.770558558747410638e-01
1.625173074586135247e+00
-5.875188315823635099e-01
-5.292900972095082590e-01
7.808564261797343864e-01
1.101114465230438100e+00
1.188457566789721032e+00
1.403403480783268764e-01
-1.344492378429481549e+00
2.178346051128260186e+00
5.770558558747410638e-01
-2.672607925316597410e-01
6.061702230611687447e-01
-3.546038940909426174e-01
-7.330906675145015816e-01
-1.257149276870198618e+00
6.935133246204515656e-01
6.061702230611687447e-01
1.246686301162576171e+00
1.392258137094714243e+00
-1.402721112802336689e+00
-1.508033237859492948e-01
-4.710613628366530636e-01
7.226276918068791355e-01
1.072000098044010530e+00
-8.495481362602120834e-01
-9.257458941309405775e-02
-2.381464253452321433e-01
-9.257458941309405775e-02
1.403403480783268764e-01
5.770558558747410638e-01
-4.710613628366530636e-01
1.694547152647544741e-01
-1.053348706565205406e+00
5.479414886883134939e-01
2.567978168240373504e-01
-7.039763003280740117e-01
-4.419469956502254382e-01
3.022662699534660824e+00
-9.660056050059225852e-01
2.567978168240373504e-01
4.897127543154582430e-01
-6.166331987687911909e-01
-1.216889565995216693e-01
-1.053348706565205406e+00
-2.090320581588045179e-01
-2.090320581588045179e-01
-2.130580292463027270e+00
4.897127543154582430e-01
5.188271215018859239e-01
1.694547152647544741e-01
-4.128326284637978127e-01
-6.346022222666644619e-02
-4.419469956502254382e-01
-7.913194018873568325e-01
-9.951199721923501551e-01
8.681995277390173182e-01
2.388287933261640239e-02
-2.159694659649454618e+00
6.061702230611687447e-01
-1.635636050293757693e+00
1.712516176145418179e+00
2.388287933261640239e-02
-9.077768706330673343e-01
-9.951199721923501551e-01
6.643989574340239956e-01
7.226276918068791355e-01
-7.913194018873568325e-01
-2.381464253452321433e-01
-9.257458941309405775e-02
-2.381464253452321433e-01
-9.660056050059225852e-01
-5.584044643959359400e-01
1.246686301162576171e+00
-3.254895269045149919e-01
-1.664750417480185263e+00
3.441409183833201713e-01
8.390851605525896373e-01
-1.402721112802336689e+00
-5.875188315823635099e-01
-7.039763003280740117e-01
-2.672607925316597410e-01
8.973138949254448882e-01
1.275800668349003963e+00
7.226276918068791355e-01
1.770744910518273318e+00
6.061702230611687447e-01
-1.198920542497343478e+00
4.012551183873199534e+00
-1.693864784666612833e+00
-5.292900972095082590e-01
1.217571933976148602e+00
5.299724651904402090e-02
9.264282621118724581e-01
9.846569964847277090e-01
-1.082463073751632976e+00
-3.434585504023882768e-02
4.897127543154582430e-01
-1.431835479988764481e+00
8.211161370547163940e-02
-3.254895269045149919e-01
3.150265511968925458e-01
2.388287933261640239e-02
5.770558558747410638e-01
-4.419469956502254382e-01
-9.951199721923501551e-01
-1.508033237859492948e-01
2.731519027670384681e+00
1.363143769908286673e+00
-5.875188315823635099e-01
1.363143769908286673e+00
5.770558558747410638e-01
-8.786625034466396533e-01
-5.231487853811212646e-03
6.061702230611687447e-01
5.188271215018859239e-01
3.150265511968925458e-01
3.022662699534660824e+00
-6.346022222666644619e-02
-1.431835479988764481e+00
-4.128326284637978127e-01
3.732552855697477967e-01
-6.166331987687911909e-01
8.099707933661620674e-01
-1.140691808124488338e+00
2.859121840104649204e-01
8.681995277390173182e-01
2.388287933261640239e-02
-1.460949847175192051e+00
-1.752093519039468195e+00
-5.584044643959359400e-01
-2.672607925316597410e-01
5.479414886883134939e-01
5.479414886883134939e-01
8.099707933661620674e-01
1.275800668349003963e+00
-8.495481362602120834e-01
-4.710613628366530636e-01
-6.457475659552187608e-01
-1.897665354971606266e+00
-1.315378011243053979e+00
1.246686301162576171e+00
6.061702230611687447e-01
-1.664750417480185263e+00
2.388287933261640239e-02
-1.460949847175192051e+00
1.945431113636838960e+00
2.388287933261640239e-02
3.441409183833201713e-01
5.188271215018859239e-01
-7.039763003280740117e-01
7.517420589933068165e-01
-1.053348706565205406e+00
-7.913194018873568325e-01
-9.660056050059225852e-01
-3.254895269045149919e-01
2.276834496376097250e-01
1.188457566789721032e+00
-1.169806175310915908e+00
-2.381464253452321433e-01
1.101114465230438100e+00
-1.228034909683771048e+00
1.694547152647544741e-01
-1.635636050293757693e+00
-1.082463073751632976e+00
1.334029402721859103e+00
-1.053348706565205406e+00
1.403403480783268764e-01
1.363143769908286673e+00
4.023696527561754221e-01
-5.292900972095082590e-01
1.188457566789721032e+00
-5.292900972095082590e-01
-7.330906675145015816e-01
3.150265511968925458e-01
-2.672607925316597410e-01
-1.198920542497343478e+00
-2.043237190903744338e+00
3.150265511968925458e-01
-1.508033237859492948e-01
-2.090320581588045179e-01
3.732552855697477967e-01
4.314840199426030476e-01
7.808564261797343864e-01
-1.228034909683771048e+00
2.003659848009694322e+00
-1.140691808124488338e+00
-2.672607925316597410e-01
-1.839436620598750904e+00
-1.799176909723769202e-01
-1.286263644056626410e+00
8.681995277390173182e-01
-5.292900972095082590e-01
-1.169806175310915908e+00
3.150265511968925458e-01
-3.254895269045149919e-01
4.314840199426030476e-01
-4.710613628366530636e-01
-2.672607925316597410e-01
5.299724651904402090e-02
-1.508033237859492948e-01
1.479601238653997175e+00
1.625173074586135247e+00
2.859121840104649204e-01
-6.346022222666644619e-02
-2.672607925316597410e-01
3.441409183833201713e-01
-7.913194018873568325e-01
-2.159694659649454618e+00
-7.913194018873568325e-01
6.352845902475963147e-01
-5.231487853811212646e-03
-6.457475659552187608e-01
-6.748619331416463307e-01
3.150265511968925458e-01
-2.538181433073013693e+00
-1.722979151853040625e+00
-1.460949847175192051e+00
2.527718457365391469e+00
1.974545480823266752e+00
-4.419469956502254382e-01
2.091002949568977254e+00
2.567978168240373504e-01
1.828973644891128680e+00
-9.368912378194949042e-01
6.643989574340239956e-01
9.846569964847277090e-01
2.859121840104649204e-01
-3.254895269045149919e-01
6.352845902475963147e-01
-9.951199721923501551e-01
2.388287933261640239e-02
2.388287933261640239e-02
-2.963751597180873665e-01
2.120117316755404602e+00
6.935133246204515656e-01
-1.490064214361619621e+00
2.859121840104649204e-01
-1.799176909723769202e-01
5.188271215018859239e-01
-1.722979151853040625e+00
1.916316746450411390e+00
3.732552855697477967e-01
-2.363495229954448273e+00
-3.254895269045149919e-01
-2.672607925316597410e-01
-1.373606745615909119e+00
-1.082463073751632976e+00
2.061888582382549462e+00
6.935133246204515656e-01
1.974545480823266752e+00
1.683401808958990609e+00
6.061702230611687447e-01
-5.292900972095082590e-01
-1.257149276870198618e+00
-6.748619331416463307e-01
-1.216889565995216693e-01
2.032774215196122114e+00
5.770558558747410638e-01
-1.693864784666612833e+00
-3.434585504023882768e-02
-7.039763003280740117e-01
1.101114465230438100e+00
1.275800668349003963e+00
2.149231683941832394e+00
1.112259808918992510e-01
1.072000098044010530e+00
1.334029402721859103e+00
1.159343199603293462e+00
-6.457475659552187608e-01
4.897127543154582430e-01
1.770744910518273318e+00
2.859121840104649204e-01
-3.254895269045149919e-01
-2.392609597140875621e+00
-8.204337690737844024e-01
-9.951199721923501551e-01
5.299724651904402090e-02
5.299724651904402090e-02
5.299724651904402090e-02
4.897127543154582430e-01
1.217571933976148602e+00
-1.228034909683771048e+00
8.973138949254448882e-01
-1.548292948734474761e+00
1.508715605840424745e+00
2.388287933261640239e-02
8.390851605525896373e-01
-5.292900972095082590e-01
8.211161370547163940e-02
1.479601238653997175e+00
-1.169806175310915908e+00
-1.781207886225895765e+00
1.304915035535431533e+00
1.304915035535431533e+00
-3.434585504023882768e-02
-7.330906675145015816e-01
1.072000098044010530e+00
1.887202379263983820e+00
1.188457566789721032e+00
5.770558558747410638e-01
-3.254895269045149919e-01
-6.166331987687911909e-01
-8.786625034466396533e-01
1.450486871467569605e+00
-1.024234339378777836e+00
-2.381464253452321433e-01
-2.381464253452321433e-01
6.061702230611687447e-01
-3.837182612773702428e-01
2.265689152687542673e+00
-8.204337690737844024e-01
8.099707933661620674e-01
-5.875188315823635099e-01
1.916316746450411390e+00
8.211161370547163940e-02
-1.315378011243053979e+00
1.246686301162576171e+00
-9.660056050059225852e-01
-1.082463073751632976e+00
-2.072351558090172130e+00
6.061702230611687447e-01
7.517420589933068165e-01
5.770558558747410638e-01
2.440375355806108537e+00
-5.584044643959359400e-01
-4.419469956502254382e-01
-2.963751597180873665e-01
-2.963751597180873665e-01
-1.402721112802336689e+00
-9.257458941309405775e-02
-1.693864784666612833e+00
8.211161370547163940e-02
-6.346022222666644619e-02
8.390851605525896373e-01
-1.548292948734474761e+00
6.935133246204515656e-01
8.390851605525896373e-01
-1.198920542497343478e+00
6.643989574340239956e-01
1.072000098044010530e+00
-6.457475659552187608e-01
1.403403480783268764e-01
1.334029402721859103e+00
3.732552855697477967e-01
-9.077768706330673343e-01
4.605983871290306175e-01
-7.913194018873568325e-01
2.440375355806108537e+00
3.441409183833201713e-01
-5.875188315823635099e-01
-9.257458941309405775e-02
1.013771363671155390e+00
-5.584044643959359400e-01
4.023696527561754221e-01
-1.286263644056626410e+00
-2.392609597140875621e+00
1.694547152647544741e-01
6.935133246204515656e-01
3.441409183833201713e-01
-6.748619331416463307e-01
-9.951199721923501551e-01
1.159343199603293462e+00
1.334029402721859103e+00
-6.346022222666644619e-02
4.023696527561754221e-01
-6.457475659552187608e-01
3.441409183833201713e-01
-1.053348706565205406e+00
5.299724651904402090e-02
-9.257458941309405775e-02
1.112259808918992510e-01
3.284692004212509175e+00
-3.434585504023882768e-02
-9.660056050059225852e-01
4.605983871290306175e-01
4.897127543154582430e-01
-1.286263644056626410e+00
2.859121840104649204e-01
-1.228034909683771048e+00
-1.810322253412323334e+00
3.732552855697477967e-01
-4.710613628366530636e-01
-7.913194018873568325e-01
-1.169806175310915908e+00
1.112259808918992510e-01
1.712516176145418179e+00
-2.963751597180873665e-01
-2.963751597180873665e-01
-7.622050347009292626e-01
-2.381464253452321433e-01
-9.257458941309405775e-02
-1.373606745615909119e+00
1.304915035535431533e+00
-7.039763003280740117e-01
8.211161370547163940e-02
1.694547152647544741e-01
-1.508033237859492948e-01
-9.368912378194949042e-01
1.363143769908286673e+00
2.149231683941832394e+00
1.566944340213280107e+00
-7.622050347009292626e-01
5.188271215018859239e-01
3.150265511968925458e-01
-1.508033237859492948e-01
-2.672607925316597410e-01
1.537829973026852537e+00
1.945431113636838960e+00
9.555426292983001391e-01
8.211161370547163940e-02
9.264282621118724581e-01
1.887202379263983820e+00
1.112259808918992510e-01
8.973138949254448882e-01
6.935133246204515656e-01
-2.672607925316597410e-01
-1.577407315920902553e+00
2.276834496376097250e-01
9.264282621118724581e-01
-8.204337690737844024e-01
3.441409183833201713e-01
-2.090320581588045179e-01
8.973138949254448882e-01
1.985690824511820995e-01
-3.434585504023882768e-02
2.294803519873970465e+00
-2.381464253452321433e-01
-3.546038940909426174e-01
9.555426292983001391e-01
-4.710613628366530636e-01
-3.434585504023882768e-02
3.732552855697477967e-01
-1.460949847175192051e+00
-1.508033237859492948e-01
-8.495481362602120834e-01
6.061702230611687447e-01
-1.286263644056626410e+00
-2.130580292463027270e+00
3.441409183833201713e-01
7.226276918068791355e-01
-7.622050347009292626e-01
-1.216889565995216693e-01
-1.799176909723769202e-01
-2.672607925316597410e-01
3.732552855697477967e-01
-1.140691808124488338e+00
-4.128326284637978127e-01
2.567978168240373504e-01
4.023696527561754221e-01
-7.039763003280740117e-01
2.567978168240373504e-01
-1.140691808124488338e+00
-3.546038940909426174e-01
-2.672607925316597410e-01
-6.166331987687911909e-01
-6.166331987687911909e-01
-2.305266495581592689e+00
1.275800668349003963e+00
8.211161370547163940e-02
1.403403480783268764e-01
3.150265511968925458e-01
-8.204337690737844024e-01
4.605983871290306175e-01
9.264282621118724581e-01
1.479601238653997175e+00
-1.606521683107330123e+00
8.681995277390173182e-01
3.150265511968925458e-01
2.859121840104649204e-01
-2.963751597180873665e-01
-1.693864784666612833e+00
-3.254895269045149919e-01
-1.519178581548047191e+00
-4.710613628366530636e-01
-6.346022222666644619e-02
8.390851605525896373e-01
1.887202379263983820e+00
-7.913194018873568325e-01
3.441409183833201713e-01
1.537829973026852537e+00
6.935133246204515656e-01
-8.495481362602120834e-01
-1.799176909723769202e-01
5.299724651904402090e-02
-1.577407315920902553e+00
-2.683753269005151765e+00
-5.292900972095082590e-01
6.643989574340239956e-01
-9.660056050059225852e-01
4.605983871290306175e-01
-5.231487853811212646e-03
-3.837182612773702428e-01
-5.875188315823635099e-01
-2.963751597180873665e-01
-6.346022222666644619e-02
1.013771363671155390e+00
3.732552855697477967e-01
2.469489722992536329e+00
2.859121840104649204e-01
-7.039763003280740117e-01
2.276834496376097250e-01
-1.799176909723769202e-01
8.211161370547163940e-02
-4.419469956502254382e-01
9.264282621118724581e-01
-1.752093519039468195e+00
-3.837182612773702428e-01
-4.419469956502254382e-01
-2.381464253452321433e-01
1.974545480823266752e+00
-8.786625034466396533e-01
1.363143769908286673e+00
5.188271215018859239e-01
1.072000098044010530e+00
1.101114465230438100e+00
-6.346022222666644619e-02
-1.548292948734474761e+00
3.441409183833201713e-01
-7.622050347009292626e-01
5.299724651904402090e-02
-2.381464253452321433e-01
5.188271215018859239e-01
-1.024234339378777836e+00
-6.346022222666644619e-02
-1.315378011243053979e+00
6.352845902475963147e-01
-4.128326284637978127e-01
1.683401808958990609e+00
9.264282621118724581e-01
4.605983871290306175e-01
-2.381464253452321433e-01
-5.231487853811212646e-03
-2.305266495581592689e+00
-2.381464253452321433e-01
-1.286263644056626410e+00
8.390851605525896373e-01
1.450486871467569605e+00
-1.508033237859492948e-01
6.061702230611687447e-01
1.159343199603293462e+00
2.388287933261640239e-02
1.112259808918992510e-01
1.013771363671155390e+00
1.508715605840424745e+00
-6.457475659552187608e-01
-4.128326284637978127e-01
4.897127543154582430e-01
-7.622050347009292626e-01
-3.434585504023882768e-02
-7.330906675145015816e-01
3.732552855697477967e-01
-5.875188315823635099e-01
1.363143769908286673e+00
1.403403480783268764e-01
-8.786625034466396533e-01
-9.257458941309405775e-02
1.112259808918992510e-01
1.159343199603293462e+00
1.916316746450411390e+00
3.150265511968925458e-01
-3.434585504023882768e-02
-7.622050347009292626e-01
-4.710613628366530636e-01
6.643989574340239956e-01
-1.799176909723769202e-01
-9.951199721923501551e-01
-2.381464253452321433e-01
-3.254895269045149919e-01
-1.431835479988764481e+00
-8.786625034466396533e-01
-1.169806175310915908e+00
-7.039763003280740117e-01
4.897127543154582430e-01
2.789747762043239820e+00
9.555426292983001391e-01
-7.622050347009292626e-01
-7.913194018873568325e-01
-5.292900972095082590e-01
8.973138949254448882e-01
3.150265511968925458e-01
6.352845902475963147e-01
-6.457475659552187608e-01
-3.434585504023882768e-02
3.441409183833201713e-01
-1.519178581548047191e+00
4.605983871290306175e-01
1.450486871467569605e+00
1.694547152647544741e-01
-5.584044643959359400e-01
-2.090320581588045179e-01
-1.508033237859492948e-01
1.694547152647544741e-01
2.388287933261640239e-02
1.985690824511820995e-01
7.226276918068791355e-01
-5.584044643959359400e-01
-1.402721112802336689e+00
1.392258137094714243e+00
-3.546038940909426174e-01
4.023696527561754221e-01
-3.837182612773702428e-01
-6.748619331416463307e-01
-3.434585504023882768e-02
-2.101465925276599478e+00
-5.875188315823635099e-01
-2.672607925316597410e-01
-1.228034909683771048e+00
5.188271215018859239e-01
2.859121840104649204e-01
1.304915035535431533e+00
1.188457566789721032e+00
-1.868550987785178696e+00
4.314840199426030476e-01
9.846569964847277090e-01
6.352845902475963147e-01
-2.963751597180873665e-01
-1.799176909723769202e-01
1.985690824511820995e-01
-1.985008456530889198e+00
1.985690824511820995e-01
4.023696527561754221e-01
-1.490064214361619621e+00
5.770558558747410638e-01
-1.140691808124488338e+00
2.276834496376097250e-01
-1.257149276870198618e+00
1.403403480783268764e-01
-9.951199721923501551e-01
-1.519178581548047191e+00
5.770558558747410638e-01
5.479414886883134939e-01
1.974545480823266752e+00
1.479601238653997175e+00
-1.810322253412323334e+00
8.099707933661620674e-01
-4.419469956502254382e-01
1.013771363671155390e+00
-2.381464253452321433e-01
-9.077768706330673343e-01
-5.292900972095082590e-01
-4.128326284637978127e-01
-6.346022222666644619e-02
1.741630543331845749e+00
3.150265511968925458e-01
-3.254895269045149919e-01
1.112259808918992510e-01
4.897127543154582430e-01
1.392258137094714243e+00
-7.913194018873568325e-01
-6.748619331416463307e-01
1.450486871467569605e+00
1.112259808918992510e-01
8.390851605525896373e-01
3.150265511968925458e-01
-8.204337690737844024e-01
-2.159694659649454618e+00
3.150265511968925458e-01
-1.508033237859492948e-01
2.527718457365391469e+00
-1.198920542497343478e+00
2.567978168240373504e-01
4.314840199426030476e-01
-1.781207886225895765e+00
-1.053348706565205406e+00
-1.799176909723769202e-01
7.226276918068791355e-01
2.276834496376097250e-01
-8.495481362602120834e-01
8.681995277390173182e-01
-2.381464253452321433e-01
-1.315378011243053979e+00
-1.402721112802336689e+00
5.299724651904402090e-02
-3.837182612773702428e-01
-2.381464253452321433e-01
1.479601238653997175e+00
2.498604090178963677e+00
-1.799176909723769202e-01
1.217571933976148602e+00
-1.216889565995216693e-01
-4.128326284637978127e-01
5.479414886883134939e-01
-1.431835479988764481e+00
-5.875188315823635099e-01
-2.381464253452321433e-01
2.382146621433253397e+00
-1.722979151853040625e+00
-4.128326284637978127e-01
-5.875188315823635099e-01
4.314840199426030476e-01
8.681995277390173182e-01
-3.434585504023882768e-02
-1.082463073751632976e+00
4.314840199426030476e-01
-1.216889565995216693e-01
4.605983871290306175e-01
8.390851605525896373e-01
-1.508033237859492948e-01
-4.419469956502254382e-01
-9.257458941309405775e-02
-1.024234339378777836e+00
2.567978168240373504e-01
-2.381464253452321433e-01
-1.257149276870198618e+00
3.150265511968925458e-01
-8.204337690737844024e-01
-4.710613628366530636e-01
2.323917887060398257e+00
6.935133246204515656e-01
-8.204337690737844024e-01
2.323917887060398257e+00
-8.495481362602120834e-01
1.537829973026852537e+00
4.314840199426030476e-01
-4.710613628366530636e-01
-4.128326284637978127e-01
-1.140691808124488338e+00
-6.346022222666644619e-02
2.388287933261640239e-02
-4.710613628366530636e-01
9.555426292983001391e-01
6.061702230611687447e-01
-1.257149276870198618e+00
-9.257458941309405775e-02
1.101114465230438100e+00
-1.635636050293757693e+00
-2.381464253452321433e-01
5.770558558747410638e-01
-6.457475659552187608e-01
-3.254895269045149919e-01
2.276834496376097250e-01
4.605983871290306175e-01
5.479414886883134939e-01
9.555426292983001391e-01
-7.622050347009292626e-01
3.732552855697477967e-01
-5.001757300230806891e-01
-2.381464253452321433e-01
-2.963751597180873665e-01
1.694547152647544741e-01
-7.913194018873568325e-01
5.188271215018859239e-01
-5.584044643959359400e-01
-4.128326284637978127e-01
-1.548292948734474761e+00
1.403403480783268764e-01
-6.748619331416463307e-01
4.314840199426030476e-01
-3.837182612773702428e-01
-2.963751597180873665e-01
1.566944340213280107e+00
5.188271215018859239e-01
-3.837182612773702428e-01
-5.001757300230806891e-01
-1.693864784666612833e+00
-3.837182612773702428e-01
8.390851605525896373e-01
2.276834496376097250e-01
5.299724651904402090e-02
-4.128326284637978127e-01
4.897127543154582430e-01
1.887202379263983820e+00
1.159343199603293462e+00
9.846569964847277090e-01
-7.330906675145015816e-01
-2.963751597180873665e-01
-2.090320581588045179e-01
-5.584044643959359400e-01
-2.381464253452321433e-01
2.276834496376097250e-01
3.150265511968925458e-01
-6.346022222666644619e-02
6.935133246204515656e-01
-7.913194018873568325e-01
-1.111577440938060546e+00
1.159343199603293462e+00
8.099707933661620674e-01
-5.231487853811212646e-03
-1.635636050293757693e+00
8.211161370547163940e-02
-1.508033237859492948e-01
5.299724651904402090e-02
5.299724651904402090e-02
4.605983871290306175e-01
2.207460418314687534e+00
1.112259808918992510e-01
-1.799176909723769202e-01
-2.381464253452321433e-01
7.226276918068791355e-01
-1.955894089344461406e+00
1.246686301162576171e+00
1.112259808918992510e-01
-8.786625034466396533e-01
-1.216889565995216693e-01
-4.710613628366530636e-01
1.072000098044010530e+00
6.643989574340239956e-01
1.916316746450411390e+00
1.042885730857582960e+00
4.023696527561754221e-01
-3.546038940909426174e-01
-7.622050347009292626e-01
-1.693864784666612833e+00
1.334029402721859103e+00
-6.457475659552187608e-01
-2.090320581588045179e-01
1.246686301162576171e+00
6.643989574340239956e-01
-5.001757300230806891e-01
-4.128326284637978127e-01
-9.368912378194949042e-01
-8.204337690737844024e-01
-1.508033237859492948e-01
-6.457475659552187608e-01
-9.077768706330673343e-01
3.732552855697477967e-01
-1.257149276870198618e+00
1.042885730857582960e+00
8.099707933661620674e-01
-2.090320581588045179e-01
5.770558558747410638e-01
1.013771363671155390e+00
1.112259808918992510e-01
-8.495481362602120834e-01
8.099707933661620674e-01
1.042885730857582960e+00
-2.188809026835882410e+00
-3.254895269045149919e-01
1.683401808958990609e+00
1.159343199603293462e+00
1.712516176145418179e+00
-1.111577440938060546e+00
5.770558558747410638e-01
6.061702230611687447e-01
-1.799176909723769202e-01
-1.722979151853040625e+00
1.013771363671155390e+00
1.450486871467569605e+00
-9.257458941309405775e-02
2.859121840104649204e-01
-1.216889565995216693e-01
8.681995277390173182e-01
-8.495481362602120834e-01
-5.231487853811212646e-03
-1.402721112802336689e+00
9.264282621118724581e-01
1.334029402721859103e+00
9.555426292983001391e-01
1.304915035535431533e+00
-2.672607925316597410e-01
4.023696527561754221e-01
-2.672607925316597410e-01
1.828973644891128680e+00
5.479414886883134939e-01
-4.419469956502254382e-01
-1.799176909723769202e-01
-1.198920542497343478e+00
-1.140691808124488338e+00
9.555426292983001391e-01
-2.963751597180873665e-01
-9.660056050059225852e-01
5.299724651904402090e-02
-4.710613628366530636e-01
1.363143769908286673e+00
1.858088012077556250e+00
-5.292900972095082590e-01
-7.622050347009292626e-01
-3.837182612773702428e-01
-7.330906675145015816e-01
-5.292900972095082590e-01
-2.276152128395165342e+00
-9.257458941309405775e-02
2.276834496376097250e-01
-1.216889565995216693e-01
-7.622050347009292626e-01
-1.111577440938060546e+00
-9.077768706330673343e-01
-1.111577440938060546e+00
5.479414886883134939e-01
2.818862129229667612e+00
8.211161370547163940e-02
-1.635636050293757693e+00
-7.330906675145015816e-01
-4.128326284637978127e-01
1.403403480783268764e-01
-5.584044643959359400e-01
5.188271215018859239e-01
-5.292900972095082590e-01
-4.128326284637978127e-01
-3.434585504023882768e-02
-1.752093519039468195e+00
-5.231487853811212646e-03
7.226276918068791355e-01
-1.664750417480185263e+00
-6.748619331416463307e-01
-9.077768706330673343e-01
-1.635636050293757693e+00
-6.457475659552187608e-01
4.605983871290306175e-01
-9.660056050059225852e-01
5.299724651904402090e-02
-1.402721112802336689e+00
-1.216889565995216693e-01
3.732552855697477967e-01
1.985690824511820995e-01
1.654287441772562817e+00
-6.457475659552187608e-01
-6.457475659552187608e-01
4.314840199426030476e-01
-3.434585504023882768e-02
-6.166331987687911909e-01
1.188457566789721032e+00
-8.495481362602120834e-01
1.188457566789721032e+00
-1.257149276870198618e+00
2.859121840104649204e-01
-1.082463073751632976e+00
-2.963751597180873665e-01
2.567978168240373504e-01
6.352845902475963147e-01
-4.419469956502254382e-01
1.392258137094714243e+00
5.479414886883134939e-01
-7.039763003280740117e-01
5.479414886883134939e-01
4.023696527561754221e-01
1.112259808918992510e-01
4.605983871290306175e-01
-1.344492378429481549e+00
-1.508033237859492948e-01
-1.257149276870198618e+00
4.314840199426030476e-01
4.023696527561754221e-01
-1.082463073751632976e+00
6.352845902475963147e-01
-7.622050347009292626e-01
5.188271215018859239e-01
8.211161370547163940e-02
8.099707933661620674e-01
8.099707933661620674e-01
1.112259808918992510e-01
1.392258137094714243e+00
7.517420589933068165e-01
-2.963751597180873665e-01
4.897127543154582430e-01
8.211161370547163940e-02
4.605983871290306175e-01
-9.951199721923501551e-01
1.392258137094714243e+00
3.732552855697477967e-01
1.363143769908286673e+00
8.681995277390173182e-01
6.061702230611687447e-01
-9.951199721923501551e-01
4.023696527561754221e-01
7.517420589933068165e-01
2.388287933261640239e-02
-6.748619331416463307e-01
1.217571933976148602e+00
2.388287933261640239e-02
7.808564261797343864e-01
-1.053348706565205406e+00
-1.198920542497343478e+00
8.973138949254448882e-01
-5.001757300230806891e-01
8.099707933661620674e-01
-3.837182612773702428e-01
-9.077768706330673343e-01
-4.128326284637978127e-01
-1.402721112802336689e+00
-1.216889565995216693e-01
-6.748619331416463307e-01
5.188271215018859239e-01
-1.985008456530889198e+00
1.421372504281142035e+00
8.099707933661620674e-01
8.973138949254448882e-01
2.859121840104649204e-01
1.042885730857582960e+00
5.299724651904402090e-02
2.859121840104649204e-01
-7.622050347009292626e-01
3.150265511968925458e-01
1.508715605840424745e+00
6.061702230611687447e-01
5.299724651904402090e-02
-9.257458941309405775e-02
-1.053348706565205406e+00
-9.368912378194949042e-01
-2.392609597140875621e+00
7.808564261797343864e-01
4.897127543154582430e-01
4.897127543154582430e-01
-1.799176909723769202e-01
4.023696527561754221e-01
-7.913194018873568325e-01
-2.963751597180873665e-01
7.517420589933068165e-01
9.846569964847277090e-01
-1.635636050293757693e+00
4.314840199426030476e-01
-8.786625034466396533e-01
5.770558558747410638e-01
-1.216889565995216693e-01
1.275800668349003963e+00
-3.837182612773702428e-01
-9.951199721923501551e-01
1.112259808918992510e-01
3.441409183833201713e-01
3.732552855697477967e-01
-1.402721112802336689e+00
7.808564261797343864e-01
8.973138949254448882e-01
-3.254895269045149919e-01
-8.495481362602120834e-01
7.226276918068791355e-01
-1.082463073751632976e+00
-2.305266495581592689e+00
2.120117316755404602e+00
5.299724651904402090e-02
-1.693864784666612833e+00
-1.606521683107330123e+00
-7.330906675145015816e-01
1.625173074586135247e+00
1.694547152647544741e-01
-3.254895269045149919e-01
1.479601238653997175e+00
-6.346022222666644619e-02
4.897127543154582430e-01
-1.402721112802336689e+00
-5.875188315823635099e-01
6.935133246204515656e-01
2.276834496376097250e-01
-2.672607925316597410e-01
-4.419469956502254382e-01
-1.431835479988764481e+00
4.897127543154582430e-01
2.469489722992536329e+00
1.537829973026852537e+00
2.388287933261640239e-02
-1.082463073751632976e+00
-1.024234339378777836e+00
-8.786625034466396533e-01
-1.548292948734474761e+00
-2.963751597180873665e-01
-6.346022222666644619e-02
-1.431835479988764481e+00
2.859121840104649204e-01
-3.434585504023882768e-02
1.334029402721859103e+00
4.897127543154582430e-01
-1.198920542497343478e+00
1.887202379263983820e+00
-2.090320581588045179e-01
6.352845902475963147e-01
4.023696527561754221e-01
8.099707933661620674e-01
1.403403480783268764e-01
3.150265511968925458e-01
4.314840199426030476e-01
-2.963751597180873665e-01
-5.231487853811212646e-03
2.276834496376097250e-01
1.985690824511820995e-01
9.555426292983001391e-01
-7.039763003280740117e-01
-9.077768706330673343e-01
2.276834496376097250e-01
1.112259808918992510e-01
1.101114465230438100e+00
-5.584044643959359400e-01
1.985690824511820995e-01
-1.402721112802336689e+00
-8.204337690737844024e-01
-7.913194018873568325e-01
-8.495481362602120834e-01
3.441409183833201713e-01
-6.748619331416463307e-01
2.388287933261640239e-02
6.352845902475963147e-01
1.403403480783268764e-01
1.275800668349003963e+00
-5.292900972095082590e-01
4.023696527561754221e-01
-1.344492378429481549e+00
-9.257458941309405775e-02
-1.508033237859492948e-01
-3.837182612773702428e-01
-9.368912378194949042e-01
1.130228832416865892e+00
7.808564261797343864e-01
-5.584044643959359400e-01
1.130228832416865892e+00
5.188271215018859239e-01
3.441409183833201713e-01
-1.373606745615909119e+00
-2.672607925316597410e-01
8.211161370547163940e-02
-9.077768706330673343e-01
2.388287933261640239e-02
2.859121840104649204e-01
1.537829973026852537e+00
-5.875188315823635099e-01
-2.090320581588045179e-01
-1.111577440938060546e+00
1.479601238653997175e+00
-1.839436620598750904e+00
-7.039763003280740117e-01
1.304915035535431533e+00
5.479414886883134939e-01
9.264282621118724581e-01
-1.519178581548047191e+00
-5.001757300230806891e-01
5.770558558747410638e-01
2.388287933261640239e-02
1.537829973026852537e+00
-1.577407315920902553e+00
7.517420589933068165e-01
-4.710613628366530636e-01
-2.963751597180873665e-01
-5.231487853811212646e-03
1.334029402721859103e+00
1.403403480783268764e-01
-1.024234339378777836e+00
6.352845902475963147e-01
1.188457566789721032e+00
3.441409183833201713e-01
8.211161370547163940e-02
1.421372504281142035e+00
-5.584044643959359400e-01
-1.402721112802336689e+00
8.681995277390173182e-01
2.859121840104649204e-01
-3.837182612773702428e-01
-1.799176909723769202e-01
3.150265511968925458e-01
-1.216889565995216693e-01
-6.748619331416463307e-01
1.508715605840424745e+00
-1.198920542497343478e+00
7.517420589933068165e-01
-5.231487853811212646e-03
-9.660056050059225852e-01
-5.292900972095082590e-01
-5.292900972095082590e-01
-1.955894089344461406e+00
-1.228034909683771048e+00
3.732552855697477967e-01
-1.508033237859492948e-01
1.985690824511820995e-01
3.441409183833201713e-01
-1.216889565995216693e-01
-9.077768706330673343e-01
1.625173074586135247e+00
2.388287933261640239e-02
-9.077768706330673343e-01
3.150265511968925458e-01
-2.963751597180873665e-01
-5.875188315823635099e-01
-6.166331987687911909e-01
-9.368912378194949042e-01
3.150265511968925458e-01
4.420152324483185957e+00
-1.286263644056626410e+00
-2.450838331513730761e+00
1.974545480823266752e+00
2.388287933261640239e-02
-1.315378011243053979e+00
-1.216889565995216693e-01
-8.204337690737844024e-01
9.264282621118724581e-01
1.625173074586135247e+00
1.858088012077556250e+00
2.567978168240373504e-01
-1.985008456530889198e+00
-1.799176909723769202e-01
6.352845902475963147e-01
2.567978168240373504e-01
-3.546038940909426174e-01
-2.090320581588045179e-01
1.403403480783268764e-01
1.828973644891128680e+00
-2.247037761208737550e+00
7.226276918068791355e-01
-4.710613628366530636e-01
-6.457475659552187608e-01
-2.381464253452321433e-01
7.808564261797343864e-01
-5.292900972095082590e-01
-3.546038940909426174e-01
-1.508033237859492948e-01
2.993548332348233032e+00
-2.090320581588045179e-01
3.150265511968925458e-01
-1.752093519039468195e+00
1.217571933976148602e+00
1.770744910518273318e+00
5.770558558747410638e-01
-6.166331987687911909e-01
1.112259808918992510e-01
-9.368912378194949042e-01
-1.228034909683771048e+00
-2.381464253452321433e-01
2.859121840104649204e-01
-5.231487853811212646e-03
4.023696527561754221e-01
6.352845902475963147e-01
3.732552855697477967e-01
-8.495481362602120834e-01
-7.913194018873568325e-01
-2.188809026835882410e+00
-1.664750417480185263e+00
2.236574785501115326e+00
-3.837182612773702428e-01
7.517420589933068165e-01
1.112259808918992510e-01
8.211161370547163940e-02
-1.508033237859492948e-01
3.150265511968925458e-01
-2.672607925316597410e-01
-2.305266495581592689e+00
-1.286263644056626410e+00
4.897127543154582430e-01
-3.546038940909426174e-01
8.211161370547163940e-02
-1.985008456530889198e+00
1.013771363671155390e+00
-2.090320581588045179e-01
-5.001757300230806891e-01
-3.434585504023882768e-02
-3.546038940909426174e-01
-8.495481362602120834e-01
-9.257458941309405775e-02
2.567978168240373504e-01
2.877090863602522752e+00
-1.024234339378777836e+00
-8.204337690737844024e-01
-6.166331987687911909e-01
-1.693864784666612833e+00
5.299724651904402090e-02
1.654287441772562817e+00
8.211161370547163940e-02
-7.622050347009292626e-01
5.770558558747410638e-01
-3.254895269045149919e-01
1.985690824511820995e-01
-1.635636050293757693e+00
-1.431835479988764481e+00
-1.257149276870198618e+00
1.403403480783268764e-01
4.605983871290306175e-01
-5.231487853811212646e-03
2.276834496376097250e-01
2.859121840104649204e-01
-1.344492378429481549e+00
2.323917887060398257e+00
-7.622050347009292626e-01
-9.368912378194949042e-01
1.403403480783268764e-01
1.683401808958990609e+00
2.388287933261640239e-02
2.276834496376097250e-01
-6.346022222666644619e-02
1.130228832416865892e+00
-1.053348706565205406e+00
-1.799176909723769202e-01
7.517420589933068165e-01
1.945431113636838960e+00
7.517420589933068165e-01
-9.257458941309405775e-02
4.897127543154582430e-01
8.099707933661620674e-01
-2.043237190903744338e+00
2.859121840104649204e-01
1.985690824511820995e-01
-7.913194018873568325e-01
2.567978168240373504e-01
4.314840199426030476e-01
-6.457475659552187608e-01
2.091002949568977254e+00
-2.381464253452321433e-01
-1.198920542497343478e+00
1.013771363671155390e+00
-1.693864784666612833e+00
3.441409183833201713e-01
-5.292900972095082590e-01
6.061702230611687447e-01
7.517420589933068165e-01
3.732552855697477967e-01
-5.584044643959359400e-01
-6.457475659552187608e-01
1.537829973026852537e+00
7.226276918068791355e-01
1.450486871467569605e+00
-5.584044643959359400e-01
1.042885730857582960e+00
5.299724651904402090e-02
1.403403480783268764e-01
-9.660056050059225852e-01
-5.292900972095082590e-01
8.681995277390173182e-01
-2.014122823717316546e+00
-1.799176909723769202e-01
1.654287441772562817e+00
-3.837182612773702428e-01
-1.024234339378777836e+00
8.390851605525896373e-01
6.643989574340239956e-01
-1.519178581548047191e+00
2.859121840104649204e-01
1.246686301162576171e+00
-1.082463073751632976e+00
1.275800668349003963e+00
-8.204337690737844024e-01
-5.292900972095082590e-01
-1.216889565995216693e-01
-9.077768706330673343e-01
-8.204337690737844024e-01
5.299724651904402090e-02
-1.140691808124488338e+00
1.188457566789721032e+00
-1.799176909723769202e-01
-9.077768706330673343e-01
-1.344492378429481549e+00
-5.584044643959359400e-01
6.643989574340239956e-01
-1.402721112802336689e+00
2.091002949568977254e+00
-2.101465925276599478e+00
-5.875188315823635099e-01
-1.082463073751632976e+00
1.566944340213280107e+00
5.188271215018859239e-01
-7.330906675145015816e-01
-1.024234339378777836e+00
4.897127543154582430e-01
2.276834496376097250e-01
5.188271215018859239e-01
-2.538181433073013693e+00
1.363143769908286673e+00
4.023696527561754221e-01
-6.457475659552187608e-01
1.566944340213280107e+00
5.770558558747410638e-01
1.479601238653997175e+00
-1.344492378429481549e+00
4.605983871290306175e-01
-5.292900972095082590e-01
9.264282621118724581e-01
-8.495481362602120834e-01
1.625173074586135247e+00
-5.292900972095082590e-01
1.042885730857582960e+00
4.897127543154582430e-01
-1.577407315920902553e+00
2.276834496376097250e-01
-9.660056050059225852e-01
-9.951199721923501551e-01
8.211161370547163940e-02
1.403403480783268764e-01
2.859121840104649204e-01
3.732552855697477967e-01
3.226463269839654036e+00
5.188271215018859239e-01
1.421372504281142035e+00
6.643989574340239956e-01
-9.951199721923501551e-01
5.479414886883134939e-01
-5.231487853811212646e-03
3.150265511968925458e-01
-1.053348706565205406e+00
1.537829973026852537e+00
-1.508033237859492948e-01
7.226276918068791355e-01
5.188271215018859239e-01
-5.001757300230806891e-01
-1.799176909723769202e-01
1.887202379263983820e+00
-7.913194018873568325e-01
-1.053348706565205406e+00
-5.584044643959359400e-01
-3.837182612773702428e-01
9.555426292983001391e-01
-1.868550987785178696e+00
6.935133246204515656e-01
-1.508033237859492948e-01
-1.344492378429481549e+00
5.188271215018859239e-01
-9.257458941309405775e-02
1.694547152647544741e-01
-1.402721112802336689e+00
2.567978168240373504e-01
1.112259808918992510e-01
6.935133246204515656e-01
9.846569964847277090e-01
-2.672607925316597410e-01
1.217571933976148602e+00
-8.204337690737844024e-01
-6.346022222666644619e-02
3.150265511968925458e-01
-1.799176909723769202e-01
-9.368912378194949042e-01
-1.286263644056626410e+00
-7.330906675145015816e-01
-5.875188315823635099e-01
1.985690824511820995e-01
-1.548292948734474761e+00
7.226276918068791355e-01
1.421372504281142035e+00
6.061702230611687447e-01
1.403403480783268764e-01
-1.216889565995216693e-01
-2.130580292463027270e+00
-2.963751597180873665e-01
2.003659848009694322e+00
-1.402721112802336689e+00
-1.286263644056626410e+00
-6.457475659552187608e-01
-1.198920542497343478e+00
2.567978168240373504e-01
-1.799176909723769202e-01
6.643989574340239956e-01
1.421372504281142035e+00
-6.166331987687911909e-01
4.605983871290306175e-01
-5.292900972095082590e-01
1.101114465230438100e+00
-5.875188315823635099e-01
1.130228832416865892e+00
-6.346022222666644619e-02
4.605983871290306175e-01
1.421372504281142035e+00
-7.913194018873568325e-01
6.061702230611687447e-01
5.188271215018859239e-01
1.275800668349003963e+00
-1.373606745615909119e+00
4.605983871290306175e-01
6.061702230611687447e-01
2.859121840104649204e-01
1.985690824511820995e-01
4.023696527561754221e-01
3.441409183833201713e-01
9.846569964847277090e-01
-5.231487853811212646e-03
-8.495481362602120834e-01
-2.381464253452321433e-01
-1.216889565995216693e-01
6.643989574340239956e-01
1.275800668349003963e+00
8.973138949254448882e-01
-3.254895269045149919e-01
-7.913194018873568325e-01
1.741630543331845749e+00
-1.508033237859492948e-01
3.150265511968925458e-01
-1.228034909683771048e+00
-1.519178581548047191e+00
6.935133246204515656e-01
-3.254895269045149919e-01
-2.276152128395165342e+00
8.099707933661620674e-01
1.363143769908286673e+00
-4.128326284637978127e-01
6.352845902475963147e-01
1.042885730857582960e+00
5.479414886883134939e-01
-5.292900972095082590e-01
7.808564261797343864e-01
-1.799176909723769202e-01
-4.128326284637978127e-01
-7.913194018873568325e-01
-2.381464253452321433e-01
-1.228034909683771048e+00
-5.001757300230806891e-01
6.935133246204515656e-01
-1.024234339378777836e+00
4.023696527561754221e-01
-2.090320581588045179e-01
4.023696527561754221e-01
2.178346051128260186e+00
-5.875188315823635099e-01
-2.963751597180873665e-01
4.897127543154582430e-01
1.403403480783268764e-01
2.323917887060398257e+00
-7.622050347009292626e-01
-1.140691808124488338e+00
1.072000098044010530e+00
-5.231487853811212646e-03
-2.381464253452321433e-01
8.390851605525896373e-01
-6.346022222666644619e-02
-7.330906675145015816e-01
-9.660056050059225852e-01
-4.419469956502254382e-01
3.150265511968925458e-01
-1.693864784666612833e+00
-4.419469956502254382e-01
2.567978168240373504e-01
-1.519178581548047191e+00
3.150265511968925458e-01
-5.292900972095082590e-01
5.299724651904402090e-02
6.643989574340239956e-01
-5.875188315823635099e-01
-7.330906675145015816e-01
9.846569964847277090e-01
1.217571933976148602e+00
-3.837182612773702428e-01
-1.053348706565205406e+00
-5.001757300230806891e-01
1.566944340213280107e+00
4.314840199426030476e-01
-9.660056050059225852e-01
-8.495481362602120834e-01
6.935133246204515656e-01
-2.963751597180873665e-01
-1.548292948734474761e+00
-9.257458941309405775e-02
-6.457475659552187608e-01
4.605983871290306175e-01
-9.257458941309405775e-02
-5.584044643959359400e-01
-6.457475659552187608e-01
1.275800668349003963e+00
-9.077768706330673343e-01
4.605983871290306175e-01
2.276834496376097250e-01
7.808564261797343864e-01
-2.963751597180873665e-01
-8.786625034466396533e-01
9.846569964847277090e-01
-2.090320581588045179e-01
8.099707933661620674e-01
-1.169806175310915908e+00
2.276834496376097250e-01
3.441409183833201713e-01
9.555426292983001391e-01
-1.216889565995216693e-01
-1.344492378429481549e+00
-5.584044643959359400e-01
1.654287441772562817e+00
2.236574785501115326e+00
-2.381464253452321433e-01
-5.231487853811212646e-03
-1.460949847175192051e+00
2.877090863602522752e+00
-8.495481362602120834e-01
2.388287933261640239e-02
-1.228034909683771048e+00
-1.799176909723769202e-01
-1.635636050293757693e+00
-3.254895269045149919e-01
6.061702230611687447e-01
-1.082463073751632976e+00
-7.330906675145015816e-01
1.974545480823266752e+00
-1.198920542497343478e+00
-1.548292948734474761e+00
-6.748619331416463307e-01
-1.140691808124488338e+00
-1.082463073751632976e+00
-2.381464253452321433e-01
8.681995277390173182e-01
-1.169806175310915908e+00
3.150265511968925458e-01
-1.082463073751632976e+00
1.130228832416865892e+00
1.246686301162576171e+00
-6.166331987687911909e-01
9.264282621118724581e-01
1.130228832416865892e+00
-8.495481362602120834e-01
-9.368912378194949042e-01
-2.090320581588045179e-01
-7.622050347009292626e-01
1.741630543331845749e+00
8.211161370547163940e-02
1.392258137094714243e+00
-4.419469956502254382e-01
-7.039763003280740117e-01
-1.111577440938060546e+00
8.973138949254448882e-01
3.732552855697477967e-01
5.299724651904402090e-02
-9.368912378194949042e-01
1.403403480783268764e-01
-1.082463073751632976e+00
-9.368912378194949042e-01
-3.837182612773702428e-01
-2.381464253452321433e-01
3.732552855697477967e-01
-5.584044643959359400e-01
9.264282621118724581e-01
4.314840199426030476e-01
5.770558558747410638e-01
8.211161370547163940e-02
-5.875188315823635099e-01
1.159343199603293462e+00
-1.548292948734474761e+00
-5.001757300230806891e-01
-1.460949847175192051e+00
1.508715605840424745e+00
-5.584044643959359400e-01
1.159343199603293462e+00
8.099707933661620674e-01
-3.546038940909426174e-01
1.130228832416865892e+00
7.226276918068791355e-01
-1.140691808124488338e+00
-9.077768706330673343e-01
-1.169806175310915908e+00
1.072000098044010530e+00
2.673290293297529541e+00
-2.887553839310144976e+00
5.770558558747410638e-01
-7.330906675145015816e-01
1.403403480783268764e-01
-5.584044643959359400e-01
-6.346022222666644619e-02
5.299724651904402090e-02
1.188457566789721032e+00
2.276834496376097250e-01
2.294803519873970465e+00
1.304915035535431533e+00
-2.090320581588045179e-01
-5.875188315823635099e-01
7.226276918068791355e-01
-7.039763003280740117e-01
3.150265511968925458e-01
-3.546038940909426174e-01
2.859121840104649204e-01
1.130228832416865892e+00
-6.748619331416463307e-01
-5.292900972095082590e-01
-1.216889565995216693e-01
-7.913194018873568325e-01
-2.090320581588045179e-01
-9.660056050059225852e-01
-1.635636050293757693e+00
1.042885730857582960e+00
2.789747762043239820e+00
-6.457475659552187608e-01
5.479414886883134939e-01
8.973138949254448882e-01
-5.584044643959359400e-01
1.334029402721859103e+00
8.211161370547163940e-02
-1.373606745615909119e+00
-1.460949847175192051e+00
1.654287441772562817e+00
1.042885730857582960e+00
-4.710613628366530636e-01
-1.228034909683771048e+00
-4.128326284637978127e-01
8.390851605525896373e-01
3.732552855697477967e-01
-7.622050347009292626e-01
7.517420589933068165e-01
6.352845902475963147e-01
-1.548292948734474761e+00
1.246686301162576171e+00
-1.140691808124488338e+00
-3.254895269045149919e-01
5.188271215018859239e-01
-5.875188315823635099e-01
3.732552855697477967e-01
-9.257458941309405775e-02
-5.001757300230806891e-01
-1.169806175310915908e+00
3.732552855697477967e-01
8.099707933661620674e-01
1.712516176145418179e+00
-9.077768706330673343e-01
-2.963751597180873665e-01
-5.584044643959359400e-01
9.555426292983001391e-01
1.403403480783268764e-01
-6.346022222666644619e-02
-1.460949847175192051e+00
-5.292900972095082590e-01
1.130228832416865892e+00
1.275800668349003963e+00
-5.292900972095082590e-01
1.217571933976148602e+00
-7.039763003280740117e-01
1.566944340213280107e+00
2.567978168240373504e-01
-6.346022222666644619e-02
1.246686301162576171e+00
-9.951199721923501551e-01
8.681995277390173182e-01
1.275800668349003963e+00
-7.330906675145015816e-01
-2.381464253452321433e-01
7.808564261797343864e-01
1.246686301162576171e+00
3.732552855697477967e-01
4.314840199426030476e-01
6.352845902475963147e-01
2.859121840104649204e-01
-6.748619331416463307e-01
-4.128326284637978127e-01
-1.402721112802336689e+00
-3.062240042428710840e+00
-1.868550987785178696e+00
-7.330906675145015816e-01
4.897127543154582430e-01
-1.216889565995216693e-01
6.935133246204515656e-01
-1.752093519039468195e+00
-3.546038940909426174e-01
-1.664750417480185263e+00
1.694547152647544741e-01
1.112259808918992510e-01
-5.875188315823635099e-01
8.099707933661620674e-01
-3.254895269045149919e-01
-1.082463073751632976e+00
-5.875188315823635099e-01
1.887202379263983820e+00
-1.111577440938060546e+00
-2.090320581588045179e-01
2.323917887060398257e+00
-7.039763003280740117e-01
1.403403480783268764e-01
-1.198920542497343478e+00
-7.913194018873568325e-01
-1.169806175310915908e+00
1.421372504281142035e+00
-1.402721112802336689e+00
-4.419469956502254382e-01
-1.315378011243053979e+00
6.352845902475963147e-01
6.643989574340239956e-01
9.264282621118724581e-01
-1.897665354971606266e+00
-5.231487853811212646e-03
-6.166331987687911909e-01
5.770558558747410638e-01
-4.128326284637978127e-01
1.363143769908286673e+00
7.517420589933068165e-01
1.275800668349003963e+00
1.770744910518273318e+00
-1.508033237859492948e-01
-1.431835479988764481e+00
1.392258137094714243e+00
-8.495481362602120834e-01
1.112259808918992510e-01
1.799859277704700888e+00
7.808564261797343864e-01
6.643989574340239956e-01
-1.577407315920902553e+00
-1.053348706565205406e+00
5.188271215018859239e-01
1.217571933976148602e+00
2.061888582382549462e+00
-5.875188315823635099e-01
6.643989574340239956e-01
4.023696527561754221e-01
-2.090320581588045179e-01
-8.495481362602120834e-01
-8.204337690737844024e-01
3.732552855697477967e-01
1.130228832416865892e+00
3.150265511968925458e-01
1.741630543331845749e+00
5.479414886883134939e-01
-9.077768706330673343e-01
-5.001757300230806891e-01
1.275800668349003963e+00
1.159343199603293462e+00
8.973138949254448882e-01
1.694547152647544741e-01
-1.053348706565205406e+00
4.897127543154582430e-01
1.072000098044010530e+00
2.207460418314687534e+00
-7.330906675145015816e-01
3.150265511968925458e-01
1.421372504281142035e+00
4.314840199426030476e-01
-1.024234339378777836e+00
1.694547152647544741e-01
4.897127543154582430e-01
2.556832824551818817e+00
1.334029402721859103e+00
1.741630543331845749e+00
-7.913194018873568325e-01
1.112259808918992510e-01
-7.330906675145015816e-01
-5.001757300230806891e-01
1.217571933976148602e+00
2.567978168240373504e-01
4.897127543154582430e-01
-5.292900972095082590e-01
7.517420589933068165e-01
-8.786625034466396533e-01
1.013771363671155390e+00
6.643989574340239956e-01
-4.710613628366530636e-01
1.188457566789721032e+00
1.246686301162576171e+00
-4.128326284637978127e-01
-1.228034909683771048e+00
-6.346022222666644619e-02
1.392258137094714243e+00
-1.169806175310915908e+00
1.112259808918992510e-01
-5.231487853811212646e-03
-1.082463073751632976e+00
2.567978168240373504e-01
-1.257149276870198618e+00
1.159343199603293462e+00
-5.001757300230806891e-01
8.681995277390173182e-01
-4.419469956502254382e-01
-9.257458941309405775e-02
-1.548292948734474761e+00
-8.495481362602120834e-01
-1.344492378429481549e+00
1.112259808918992510e-01
5.299724651904402090e-02
-2.479952698700158553e+00
8.211161370547163940e-02
9.555426292983001391e-01
7.226276918068791355e-01
1.275800668349003963e+00
-6.346022222666644619e-02
9.846569964847277090e-01
-1.635636050293757693e+00
-1.839436620598750904e+00
-3.837182612773702428e-01
-1.053348706565205406e+00
-4.128326284637978127e-01
8.099707933661620674e-01
4.897127543154582430e-01
1.072000098044010530e+00
2.207460418314687534e+00
-1.216889565995216693e-01
-1.693864784666612833e+00
4.023696527561754221e-01
-8.495481362602120834e-01
4.314840199426030476e-01
7.226276918068791355e-01
-1.169806175310915908e+00
-5.875188315823635099e-01
3.732552855697477967e-01
-9.257458941309405775e-02
-5.231487853811212646e-03
3.150265511968925458e-01
8.211161370547163940e-02
6.935133246204515656e-01
5.770558558747410638e-01
-6.346022222666644619e-02
9.264282621118724581e-01
5.299724651904402090e-02
-9.257458941309405775e-02
-1.508033237859492948e-01
-7.330906675145015816e-01
-2.090320581588045179e-01
1.275800668349003963e+00
-6.457475659552187608e-01
1.042885730857582960e+00
-2.090320581588045179e-01
-8.495481362602120834e-01
-2.963751597180873665e-01
4.314840199426030476e-01
-9.660056050059225852e-01
2.149231683941832394e+00
-5.292900972095082590e-01
1.188457566789721032e+00
3.732552855697477967e-01
1.130228832416865892e+00
4.314840199426030476e-01
8.211161370547163940e-02
-1.810322253412323334e+00
-1.257149276870198618e+00
-5.584044643959359400e-01
-4.419469956502254382e-01
9.264282621118724581e-01
-4.128326284637978127e-01
1.159343199603293462e+00
1.508715605840424745e+00
-1.198920542497343478e+00
1.334029402721859103e+00
1.112259808918992510e-01
5.299724651904402090e-02
1.042885730857582960e+00
5.479414886883134939e-01
2.276834496376097250e-01
-7.913194018873568325e-01
-9.951199721923501551e-01
-1.664750417480185263e+00
5.479414886883134939e-01
1.101114465230438100e+00
1.334029402721859103e+00
1.130228832416865892e+00
1.112259808918992510e-01
9.555426292983001391e-01
-2.130580292463027270e+00
6.061702230611687447e-01
-3.546038940909426174e-01
-2.381464253452321433e-01
-8.786625034466396533e-01
-8.786625034466396533e-01
-6.748619331416463307e-01
-5.001757300230806891e-01
1.403403480783268764e-01
-8.786625034466396533e-01
7.517420589933068165e-01
2.859121840104649204e-01
2.859121840104649204e-01
-2.334380862768020481e+00
8.681995277390173182e-01
1.450486871467569605e+00
8.390851605525896373e-01
-6.166331987687911909e-01
9.846569964847277090e-01
5.770558558747410638e-01
2.265689152687542673e+00
-2.090320581588045179e-01
-7.330906675145015816e-01
1.683401808958990609e+00
-2.963751597180873665e-01
-1.548292948734474761e+00
-8.204337690737844024e-01
1.072000098044010530e+00
-1.053348706565205406e+00
5.188271215018859239e-01
1.694547152647544741e-01
-9.077768706330673343e-01
-1.140691808124488338e+00
9.555426292983001391e-01
1.112259808918992510e-01
3.150265511968925458e-01
-2.101465925276599478e+00
-6.346022222666644619e-02
1.421372504281142035e+00
-1.344492378429481549e+00
-1.897665354971606266e+00
-4.710613628366530636e-01
6.935133246204515656e-01
-1.169806175310915908e+00
-2.672607925316597410e-01
5.479414886883134939e-01
6.935133246204515656e-01
-2.829325104937289836e+00
4.314840199426030476e-01
-3.254895269045149919e-01
3.441409183833201713e-01
1.304915035535431533e+00
-6.166331987687911909e-01
6.935133246204515656e-01
-7.039763003280740117e-01
4.605983871290306175e-01
4.897127543154582430e-01
-1.216889565995216693e-01
-5.231487853811212646e-03
6.352845902475963147e-01
-1.664750417480185263e+00
8.973138949254448882e-01
-5.001757300230806891e-01
-4.419469956502254382e-01
8.681995277390173182e-01
2.859121840104649204e-01
-3.434585504023882768e-02
-1.111577440938060546e+00
-1.169806175310915908e+00
6.643989574340239956e-01
-7.913194018873568325e-01
1.403403480783268764e-01
-1.508033237859492948e-01
1.217571933976148602e+00
-1.508033237859492948e-01
-5.584044643959359400e-01
-1.693864784666612833e+00
-5.231487853811212646e-03
-9.257458941309405775e-02
-1.024234339378777836e+00
-1.548292948734474761e+00
-5.001757300230806891e-01
-1.752093519039468195e+00
5.770558558747410638e-01
-7.622050347009292626e-01
2.382146621433253397e+00
-2.672607925316597410e-01
3.150265511968925458e-01
1.101114465230438100e+00
2.556832824551818817e+00
8.099707933661620674e-01
-3.434585504023882768e-02
-1.315378011243053979e+00
-4.128326284637978127e-01
5.479414886883134939e-01
-2.381464253452321433e-01
-3.546038940909426174e-01
7.226276918068791355e-01
-2.090320581588045179e-01
-2.625524534632296625e+00
-5.231487853811212646e-03
-6.457475659552187608e-01
-3.324269347106559636e+00
1.275800668349003963e+00
-7.330906675145015816e-01
-3.546038940909426174e-01
1.712516176145418179e+00
7.517420589933068165e-01
-9.257458941309405775e-02
3.441409183833201713e-01
3.080891433907515964e+00
1.596058707399707677e+00
-1.431835479988764481e+00
-2.090320581588045179e-01
-3.546038940909426174e-01
6.643989574340239956e-01
-8.786625034466396533e-01
-1.799176909723769202e-01
-5.584044643959359400e-01
-4.710613628366530636e-01
9.846569964847277090e-01
-1.111577440938060546e+00
1.334029402721859103e+00
1.159343199603293462e+00
2.388287933261640239e-02
-5.584044643959359400e-01
-1.082463073751632976e+00
-5.001757300230806891e-01
-1.373606745615909119e+00
1.741630543331845749e+00
-1.082463073751632976e+00
-8.204337690737844024e-01
8.681995277390173182e-01
1.334029402721859103e+00
3.732552855697477967e-01
-5.292900972095082590e-01
1.130228832416865892e+00
1.974545480823266752e+00
-1.024234339378777836e+00
-5.001757300230806891e-01
7.808564261797343864e-01
2.859121840104649204e-01
-6.457475659552187608e-01
-1.082463073751632976e+00
-5.231487853811212646e-03
5.770558558747410638e-01
-2.247037761208737550e+00
-1.799176909723769202e-01
1.479601238653997175e+00
7.808564261797343864e-01
5.188271215018859239e-01
6.061702230611687447e-01
8.681995277390173182e-01
-1.053348706565205406e+00
-3.546038940909426174e-01
-9.951199721923501551e-01
8.211161370547163940e-02
1.985690824511820995e-01
4.314840199426030476e-01
3.150265511968925458e-01
1.159343199603293462e+00
1.537829973026852537e+00
6.352845902475963147e-01
4.314840199426030476e-01
-6.748619331416463307e-01
-2.672607925316597410e-01
-2.963751597180873665e-01
1.392258137094714243e+00
-1.431835479988764481e+00
-1.490064214361619621e+00
8.099707933661620674e-01
7.517420589933068165e-01
8.390851605525896373e-01
-1.216889565995216693e-01
1.188457566789721032e+00
1.275800668349003963e+00
4.023696527561754221e-01
5.188271215018859239e-01
2.276834496376097250e-01
1.596058707399707677e+00
-3.837182612773702428e-01
-1.024234339378777836e+00
-1.373606745615909119e+00
-6.457475659552187608e-01
1.985690824511820995e-01
1.130228832416865892e+00
-5.584044643959359400e-01
2.469489722992536329e+00
2.644175926111101749e+00
2.498604090178963677e+00
-2.538181433073013693e+00
-3.434585504023882768e-02
-8.495481362602120834e-01
9.846569964847277090e-01
-3.434585504023882768e-02
-4.128326284637978127e-01
-7.039763003280740117e-01
-1.548292948734474761e+00
3.441409183833201713e-01
-2.072351558090172130e+00
-1.140691808124488338e+00
7.808564261797343864e-01
1.101114465230438100e+00
1.101114465230438100e+00
-1.315378011243053979e+00
-2.381464253452321433e-01
4.897127543154582430e-01
2.207460418314687534e+00
-2.090320581588045179e-01
-6.166331987687911909e-01
-3.434585504023882768e-02
6.643989574340239956e-01
-9.257458941309405775e-02
-8.204337690737844024e-01
-1.508033237859492948e-01
4.314840199426030476e-01
1.450486871467569605e+00
4.605983871290306175e-01
-6.748619331416463307e-01
4.605983871290306175e-01
7.808564261797343864e-01
9.264282621118724581e-01
1.188457566789721032e+00
-6.457475659552187608e-01
-3.837182612773702428e-01
2.032774215196122114e+00
1.694547152647544741e-01
4.023696527561754221e-01
1.042885730857582960e+00
-1.508033237859492948e-01
1.770744910518273318e+00
-6.457475659552187608e-01
-8.786625034466396533e-01
1.694547152647544741e-01
-1.315378011243053979e+00
6.643989574340239956e-01
-5.292900972095082590e-01
-9.660056050059225852e-01
4.605983871290306175e-01
4.023696527561754221e-01
-2.130580292463027270e+00
4.605983871290306175e-01
8.211161370547163940e-02
-7.913194018873568325e-01
1.683401808958990609e+00
-4.419469956502254382e-01
5.188271215018859239e-01
-5.292900972095082590e-01
1.130228832416865892e+00
5.299724651904402090e-02
1.403403480783268764e-01
-2.829325104937289836e+00
4.897127543154582430e-01
-9.077768706330673343e-01
3.732552855697477967e-01
8.211161370547163940e-02
-1.402721112802336689e+00
2.276834496376097250e-01
-8.204337690737844024e-01
-1.228034909683771048e+00
-1.257149276870198618e+00
-1.635636050293757693e+00
-5.001757300230806891e-01
-2.567295800259441485e+00
-5.584044643959359400e-01
1.130228832416865892e+00
6.935133246204515656e-01
5.299724651904402090e-02
1.403403480783268764e-01
2.265689152687542673e+00
4.023696527561754221e-01
2.567978168240373504e-01
-1.781207886225895765e+00
8.390851605525896373e-01
-1.548292948734474761e+00
-9.257458941309405775e-02
9.264282621118724581e-01
1.596058707399707677e+00
-6.457475659552187608e-01
-4.128326284637978127e-01
9.264282621118724581e-01
1.694547152647544741e-01
-7.330906675145015816e-01
-1.198920542497343478e+00
-1.373606745615909119e+00
-1.216889565995216693e-01
-5.231487853811212646e-03
1.042885730857582960e+00
1.363143769908286673e+00
8.681995277390173182e-01
-8.204337690737844024e-01
-1.508033237859492948e-01
-8.204337690737844024e-01
-2.672607925316597410e-01
-2.090320581588045179e-01
-6.457475659552187608e-01
1.403403480783268764e-01
-4.710613628366530636e-01
-7.913194018873568325e-01
7.517420589933068165e-01
-1.286263644056626410e+00
-1.169806175310915908e+00
1.450486871467569605e+00
1.217571933976148602e+00
2.567978168240373504e-01
-1.508033237859492948e-01
-1.344492378429481549e+00
-2.381464253452321433e-01
9.264282621118724581e-01
6.061702230611687447e-01
-8.786625034466396533e-01
-1.216889565995216693e-01
1.334029402721859103e+00
-1.373606745615909119e+00
-1.664750417480185263e+00
1.403403480783268764e-01
-8.786625034466396533e-01
-7.039763003280740117e-01
-4.128326284637978127e-01
6.352845902475963147e-01
-7.330906675145015816e-01
-1.606521683107330123e+00
2.388287933261640239e-02
1.403403480783268764e-01
-1.548292948734474761e+00
2.294803519873970465e+00
9.264282621118724581e-01
1.072000098044010530e+00
1.188457566789721032e+00
-5.001757300230806891e-01
6.935133246204515656e-01
5.479414886883134939e-01
-5.292900972095082590e-01
1.130228832416865892e+00
1.275800668349003963e+00
4.897127543154582430e-01
6.061702230611687447e-01
-9.077768706330673343e-01
5.479414886883134939e-01
4.314840199426030476e-01
-1.508033237859492948e-01
-4.710613628366530636e-01
5.299724651904402090e-02
1.042885730857582960e+00
3.732552855697477967e-01
7.808564261797343864e-01
-9.368912378194949042e-01
2.091002949568977254e+00
4.314840199426030476e-01
1.945431113636838960e+00
-1.577407315920902553e+00
2.859121840104649204e-01
1.985690824511820995e-01
8.211161370547163940e-02
2.003659848009694322e+00
-1.286263644056626410e+00
1.363143769908286673e+00
5.479414886883134939e-01
2.276834496376097250e-01
2.702404660483956889e+00
1.112259808918992510e-01
-5.875188315823635099e-01
-9.368912378194949042e-01
-6.457475659552187608e-01
-2.043237190903744338e+00
5.770558558747410638e-01
-7.039763003280740117e-01
4.314840199426030476e-01
8.211161370547163940e-02
-4.419469956502254382e-01
3.150265511968925458e-01
1.112259808918992510e-01
1.421372504281142035e+00
2.276834496376097250e-01
1.246686301162576171e+00
-1.548292948734474761e+00
7.808564261797343864e-01
-4.710613628366530636e-01
-1.810322253412323334e+00
1.188457566789721032e+00
1.304915035535431533e+00
1.334029402721859103e+00
9.555426292983001391e-01
2.388287933261640239e-02
9.846569964847277090e-01
1.275800668349003963e+00
1.334029402721859103e+00
-1.955894089344461406e+00
6.643989574340239956e-01
8.973138949254448882e-01
1.479601238653997175e+00
1.072000098044010530e+00
2.178346051128260186e+00
-5.292900972095082590e-01
-1.402721112802336689e+00
3.441409183833201713e-01
2.567978168240373504e-01
-6.748619331416463307e-01
1.625173074586135247e+00
1.392258137094714243e+00
-1.198920542497343478e+00
2.003659848009694322e+00
-2.090320581588045179e-01
1.101114465230438100e+00
-2.072351558090172130e+00
2.411260988619680745e+00
8.211161370547163940e-02
-5.001757300230806891e-01
3.732552855697477967e-01
-1.257149276870198618e+00
2.388287933261640239e-02
8.973138949254448882e-01
1.625173074586135247e+00
-5.875188315823635099e-01
-6.346022222666644619e-02
1.159343199603293462e+00
-5.875188315823635099e-01
-6.346022222666644619e-02
-5.292900972095082590e-01
1.217571933976148602e+00
-1.024234339378777836e+00
1.042885730857582960e+00
6.643989574340239956e-01
-3.837182612773702428e-01
-2.188809026835882410e+00
-1.799176909723769202e-01
-8.495481362602120834e-01
2.859121840104649204e-01
-1.140691808124488338e+00
1.304915035535431533e+00
-7.039763003280740117e-01
2.032774215196122114e+00
-8.204337690737844024e-01
1.392258137094714243e+00
2.276834496376097250e-01
1.392258137094714243e+00
1.985690824511820995e-01
6.643989574340239956e-01
-7.039763003280740117e-01
1.112259808918992510e-01
-1.635636050293757693e+00
-7.913194018873568325e-01
1.654287441772562817e+00
1.363143769908286673e+00
-1.344492378429481549e+00
-9.951199721923501551e-01
2.294803519873970465e+00
-6.457475659552187608e-01
-6.748619331416463307e-01
6.643989574340239956e-01
-4.128326284637978127e-01
-2.381464253452321433e-01
1.101114465230438100e+00
3.441409183833201713e-01
2.859121840104649204e-01
2.567978168240373504e-01
-4.710613628366530636e-01
-7.913194018873568325e-01
-4.710613628366530636e-01
9.264282621118724581e-01
-2.963751597180873665e-01
1.334029402721859103e+00
1.112259808918992510e-01
6.643989574340239956e-01
-5.584044643959359400e-01
5.299724651904402090e-02
6.061702230611687447e-01
2.276834496376097250e-01
1.112259808918992510e-01
-8.495481362602120834e-01
-1.577407315920902553e+00
8.973138949254448882e-01
4.897127543154582430e-01
1.985690824511820995e-01
-1.519178581548047191e+00
-9.660056050059225852e-01
-3.254895269045149919e-01
1.188457566789721032e+00
1.392258137094714243e+00
-5.875188315823635099e-01
-5.231487853811212646e-03
1.537829973026852537e+00
8.211161370547163940e-02
-7.039763003280740117e-01
-9.368912378194949042e-01
-3.546038940909426174e-01
1.013771363671155390e+00
4.023696527561754221e-01
-2.672607925316597410e-01
4.314840199426030476e-01
1.275800668349003963e+00
7.226276918068791355e-01
-7.622050347009292626e-01
1.403403480783268764e-01
1.694547152647544741e-01
2.567978168240373504e-01
4.314840199426030476e-01
-5.292900972095082590e-01
5.479414886883134939e-01
5.479414886883134939e-01
-3.837182612773702428e-01
9.846569964847277090e-01
-1.460949847175192051e+00
-1.216889565995216693e-01
-1.053348706565205406e+00
-1.024234339378777836e+00
-3.434585504023882768e-02
2.567978168240373504e-01
-2.381464253452321433e-01
-3.434585504023882768e-02
-4.710613628366530636e-01
4.314840199426030476e-01
8.681995277390173182e-01
2.388287933261640239e-02
7.808564261797343864e-01
-3.546038940909426174e-01
-1.257149276870198618e+00
6.935133246204515656e-01
4.023696527561754221e-01
-9.257458941309405775e-02
1.042885730857582960e+00
1.112259808918992510e-01
-3.254895269045149919e-01
-8.204337690737844024e-01
-1.140691808124488338e+00
-1.577407315920902553e+00
-4.710613628366530636e-01
6.352845902475963147e-01
-4.128326284637978127e-01
3.441409183833201713e-01
4.023696527561754221e-01
1.392258137094714243e+00
2.276834496376097250e-01
1.694547152647544741e-01
3.441409183833201713e-01
3.150265511968925458e-01
-4.710613628366530636e-01
-2.567295800259441485e+00
8.211161370547163940e-02
-9.257458941309405775e-02
-5.584044643959359400e-01
1.112259808918992510e-01
1.985690824511820995e-01
7.517420589933068165e-01
-3.434585504023882768e-02
1.985690824511820995e-01
1.042885730857582960e+00
4.023696527561754221e-01
-6.346022222666644619e-02
-1.344492378429481549e+00
-1.169806175310915908e+00
-9.660056050059225852e-01
1.392258137094714243e+00
4.605983871290306175e-01
-1.664750417480185263e+00
5.188271215018859239e-01
-7.622050347009292626e-01
9.264282621118724581e-01
-7.913194018873568325e-01
1.799859277704700888e+00
3.750521879195351183e+00
-1.257149276870198618e+00
5.479414886883134939e-01
-6.346022222666644619e-02
-1.082463073751632976e+00
-2.130580292463027270e+00
7.226276918068791355e-01
-4.128326284637978127e-01
-6.166331987687911909e-01
-9.077768706330673343e-01
1.112259808918992510e-01
-1.752093519039468195e+00
1.188457566789721032e+00
-1.635636050293757693e+00
-5.875188315823635099e-01
2.567978168240373504e-01
-1.216889565995216693e-01
8.681995277390173182e-01
3.866979347941061906e+00
-8.786625034466396533e-01
-4.710613628366530636e-01
1.916316746450411390e+00
1.013771363671155390e+00
2.859121840104649204e-01
-1.111577440938060546e+00
-1.460949847175192051e+00
-7.039763003280740117e-01
9.555426292983001391e-01
-2.479952698700158553e+00
-7.330906675145015816e-01
-2.188809026835882410e+00
-1.460949847175192051e+00
-1.228034909683771048e+00
1.101114465230438100e+00
1.112259808918992510e-01
-6.346022222666644619e-02
-1.548292948734474761e+00
-1.169806175310915908e+00
-5.231487853811212646e-03
-3.254895269045149919e-01
1.741630543331845749e+00
-5.231487853811212646e-03
-4.419469956502254382e-01
1.450486871467569605e+00
4.023696527561754221e-01
1.985690824511820995e-01
-2.963751597180873665e-01
5.188271215018859239e-01
1.985690824511820995e-01
1.625173074586135247e+00
6.643989574340239956e-01
-4.128326284637978127e-01
5.479414886883134939e-01
1.625173074586135247e+00
1.694547152647544741e-01
1.246686301162576171e+00
-6.457475659552187608e-01
8.390851605525896373e-01
1.101114465230438100e+00
-7.330906675145015816e-01
-1.198920542497343478e+00
-2.043237190903744338e+00
2.859121840104649204e-01
6.643989574340239956e-01
6.643989574340239956e-01
2.003659848009694322e+00
-3.546038940909426174e-01
5.299724651904402090e-02
-7.330906675145015816e-01
-1.508033237859492948e-01
-8.204337690737844024e-01
7.517420589933068165e-01
-1.799176909723769202e-01
-1.111577440938060546e+00
-2.381464253452321433e-01
-1.344492378429481549e+00
-6.346022222666644619e-02
1.421372504281142035e+00
-4.710613628366530636e-01
1.188457566789721032e+00
2.859121840104649204e-01
1.985690824511820995e-01
7.808564261797343864e-01
-1.257149276870198618e+00
-1.198920542497343478e+00
-6.748619331416463307e-01
1.334029402721859103e+00
-1.373606745615909119e+00
1.916316746450411390e+00
-6.166331987687911909e-01
-6.166331987687911909e-01
1.985690824511820995e-01
-8.204337690737844024e-01
-6.166331987687911909e-01
-9.660056050059225852e-01
-6.166331987687911909e-01
-5.231487853811212646e-03
-9.257458941309405775e-02
3.150265511968925458e-01
1.112259808918992510e-01
8.390851605525896373e-01
-1.344492378429481549e+00
5.299724651904402090e-02
3.441409183833201713e-01
4.314840199426030476e-01
1.363143769908286673e+00
-1.508033237859492948e-01
-3.254895269045149919e-01
-5.875188315823635099e-01
5.770558558747410638e-01
5.299724651904402090e-02
1.042885730857582960e+00
1.694547152647544741e-01
-7.039763003280740117e-01
1.112259808918992510e-01
1.887202379263983820e+00
6.061702230611687447e-01
-2.963751597180873665e-01
2.859121840104649204e-01
-2.381464253452321433e-01
-1.228034909683771048e+00
8.681995277390173182e-01
2.567978168240373504e-01
1.334029402721859103e+00
3.732552855697477967e-01
-1.373606745615909119e+00
1.013771363671155390e+00
3.732552855697477967e-01
1.042885730857582960e+00
4.023696527561754221e-01
1.985690824511820995e-01
-5.001757300230806891e-01
1.450486871467569605e+00
-1.169806175310915908e+00
-2.963751597180873665e-01
-3.837182612773702428e-01
3.441409183833201713e-01
6.935133246204515656e-01
4.605983871290306175e-01
2.388287933261640239e-02
-1.169806175310915908e+00
-1.606521683107330123e+00
-6.457475659552187608e-01
8.681995277390173182e-01
-5.584044643959359400e-01
-2.381464253452321433e-01
-2.672607925316597410e-01
4.314840199426030476e-01
-1.664750417480185263e+00
-4.128326284637978127e-01
1.246686301162576171e+00
-1.257149276870198618e+00
-1.315378011243053979e+00
7.808564261797343864e-01
2.388287933261640239e-02
-9.257458941309405775e-02
5.188271215018859239e-01
-5.001757300230806891e-01
-1.519178581548047191e+00
-1.839436620598750904e+00
-5.875188315823635099e-01
1.188457566789721032e+00
-2.247037761208737550e+00
-7.039763003280740117e-01
1.694547152647544741e-01
-1.140691808124488338e+00
-7.330906675145015816e-01
1.479601238653997175e+00
-2.090320581588045179e-01
4.023696527561754221e-01
5.479414886883134939e-01
8.681995277390173182e-01
2.388287933261640239e-02
8.681995277390173182e-01
-1.024234339378777836e+00
-2.672607925316597410e-01
6.935133246204515656e-01
-1.799176909723769202e-01
-7.913194018873568325e-01
-8.204337690737844024e-01
-5.001757300230806891e-01
-9.077768706330673343e-01
1.625173074586135247e+00
-3.837182612773702428e-01
2.615061558924674401e+00
-4.419469956502254382e-01
-5.231487853811212646e-03
-5.001757300230806891e-01
3.441409183833201713e-01
-8.786625034466396533e-01
5.479414886883134939e-01
1.304915035535431533e+00
1.403403480783268764e-01
7.808564261797343864e-01
-4.419469956502254382e-01
6.643989574340239956e-01
-3.434585504023882768e-02
-6.457475659552187608e-01
-1.606521683107330123e+00
-9.257458941309405775e-02
2.178346051128260186e+00
-1.082463073751632976e+00
7.226276918068791355e-01
-1.198920542497343478e+00
1.985690824511820995e-01
4.023696527561754221e-01
4.023696527561754221e-01
9.555426292983001391e-01
-4.128326284637978127e-01
-1.053348706565205406e+00
1.916316746450411390e+00
-9.077768706330673343e-01
3.732552855697477967e-01
-1.198920542497343478e+00
5.299724651904402090e-02
1.403403480783268764e-01
-1.508033237859492948e-01
1.537829973026852537e+00
-2.014122823717316546e+00
1.042885730857582960e+00
-2.130580292463027270e+00
-3.546038940909426174e-01
1.275800668349003963e+00
-5.584044643959359400e-01
1.654287441772562817e+00
-5.875188315823635099e-01
6.643989574340239956e-01
6.643989574340239956e-01
1.246686301162576171e+00
6.935133246204515656e-01
1.042885730857582960e+00
3.441409183833201713e-01
-3.837182612773702428e-01
4.314840199426030476e-01
-1.228034909683771048e+00
-6.346022222666644619e-02
-2.963751597180873665e-01
3.732552855697477967e-01
1.537829973026852537e+00
-4.128326284637978127e-01
2.388287933261640239e-02
-1.926779722158033836e+00
1.421372504281142035e+00
1.042885730857582960e+00
-2.672607925316597410e-01
4.314840199426030476e-01
5.770558558747410638e-01
1.421372504281142035e+00
1.625173074586135247e+00
-3.546038940909426174e-01
1.537829973026852537e+00
8.390851605525896373e-01
9.846569964847277090e-01
-9.257458941309405775e-02
5.479414886883134939e-01
-1.169806175310915908e+00
-1.799176909723769202e-01
-1.111577440938060546e+00
5.299724651904402090e-02
3.732552855697477967e-01
3.441409183833201713e-01
-7.913194018873568325e-01
-2.672607925316597410e-01
4.314840199426030476e-01
-8.495481362602120834e-01
-6.748619331416463307e-01
5.188271215018859239e-01
8.973138949254448882e-01
-1.082463073751632976e+00
-6.748619331416463307e-01
-5.875188315823635099e-01
-8.204337690737844024e-01
1.421372504281142035e+00
-7.330906675145015816e-01
-4.710613628366530636e-01
-6.346022222666644619e-02
-3.546038940909426174e-01
-7.330906675145015816e-01
-2.090320581588045179e-01
-2.672607925316597410e-01
6.935133246204515656e-01
8.390851605525896373e-01
2.859121840104649204e-01
1.042885730857582960e+00
1.112259808918992510e-01
-5.875188315823635099e-01
-4.128326284637978127e-01
-5.001757300230806891e-01
-1.198920542497343478e+00
-7.039763003280740117e-01
-1.198920542497343478e+00
1.741630543331845749e+00
1.450486871467569605e+00
3.732552855697477967e-01
1.985690824511820995e-01
1.403403480783268764e-01
1.334029402721859103e+00
5.299724651904402090e-02
-1.402721112802336689e+00
5.770558558747410638e-01
-1.053348706565205406e+00
-5.875188315823635099e-01
1.304915035535431533e+00
7.517420589933068165e-01
8.681995277390173182e-01
-3.546038940909426174e-01
1.508715605840424745e+00
-1.635636050293757693e+00
-4.710613628366530636e-01
3.441409183833201713e-01
-5.231487853811212646e-03
-2.963751597180873665e-01
-3.837182612773702428e-01
-6.457475659552187608e-01
6.061702230611687447e-01
-1.216889565995216693e-01
1.403403480783268764e-01
9.264282621118724581e-01
1.246686301162576171e+00
6.643989574340239956e-01
-2.381464253452321433e-01
1.130228832416865892e+00
-1.799176909723769202e-01
-2.963751597180873665e-01
-3.546038940909426174e-01
-7.330906675145015816e-01
5.770558558747410638e-01
1.013771363671155390e+00
1.042885730857582960e+00
4.897127543154582430e-01
1.985690824511820995e-01
1.246686301162576171e+00
2.388287933261640239e-02
1.334029402721859103e+00
-1.781207886225895765e+00
4.023696527561754221e-01
-3.837182612773702428e-01
1.101114465230438100e+00
-1.024234339378777836e+00
-1.752093519039468195e+00
-1.508033237859492948e-01
9.264282621118724581e-01
-1.839436620598750904e+00
1.112259808918992510e-01
-1.373606745615909119e+00
3.441409183833201713e-01
1.985690824511820995e-01
-1.344492378429481549e+00
1.508715605840424745e+00
5.770558558747410638e-01
5.299724651904402090e-02
-4.128326284637978127e-01
2.276834496376097250e-01
9.264282621118724581e-01
9.846569964847277090e-01
-1.799176909723769202e-01
-2.014122823717316546e+00
-1.286263644056626410e+00
-3.434585504023882768e-02
-1.373606745615909119e+00
1.421372504281142035e+00
-1.490064214361619621e+00
5.770558558747410638e-01
-2.381464253452321433e-01
-7.330906675145015816e-01
-1.344492378429481549e+00
8.681995277390173182e-01
-1.402721112802336689e+00
-2.014122823717316546e+00
-1.508033237859492948e-01
4.314840199426030476e-01
-1.577407315920902553e+00
-3.254895269045149919e-01
-6.457475659552187608e-01
3.150265511968925458e-01
8.681995277390173182e-01
-5.584044643959359400e-01
-8.204337690737844024e-01
4.605983871290306175e-01
1.694547152647544741e-01
-3.254895269045149919e-01
1.217571933976148602e+00
1.799859277704700888e+00
4.023696527561754221e-01
-9.368912378194949042e-01
6.352845902475963147e-01
1.945431113636838960e+00
5.299724651904402090e-02
1.363143769908286673e+00
9.846569964847277090e-01
5.770558558747410638e-01
4.314840199426030476e-01
-5.875188315823635099e-01
-6.166331987687911909e-01
-2.672607925316597410e-01
4.314840199426030476e-01
1.712516176145418179e+00
3.732552855697477967e-01
-1.577407315920902553e+00
1.421372504281142035e+00
2.859121840104649204e-01
7.808564261797343864e-01
-1.216889565995216693e-01
1.188457566789721032e+00
-1.216889565995216693e-01
-3.434585504023882768e-02
1.188457566789721032e+00
1.770744910518273318e+00
-2.421723964327303413e+00
-9.951199721923501551e-01
-3.837182612773702428e-01
-2.963751597180873665e-01
-4.128326284637978127e-01
2.091002949568977254e+00
6.061702230611687447e-01
-4.710613628366530636e-01
-1.508033237859492948e-01
2.859121840104649204e-01
-1.257149276870198618e+00
8.973138949254448882e-01
-6.748619331416463307e-01
-1.460949847175192051e+00
5.479414886883134939e-01
1.421372504281142035e+00
-7.913194018873568325e-01
3.732552855697477967e-01
1.130228832416865892e+00
1.985690824511820995e-01
6.061702230611687447e-01
6.061702230611687447e-01
2.388287933261640239e-02
-4.419469956502254382e-01
-8.786625034466396533e-01
1.246686301162576171e+00
5.770558558747410638e-01
-2.771096370564434697e+00
-9.077768706330673343e-01
-9.077768706330673343e-01
-7.330906675145015816e-01
1.694547152647544741e-01
4.605983871290306175e-01
-5.584044643959359400e-01
2.003659848009694322e+00
-1.508033237859492948e-01
1.275800668349003963e+00
-7.913194018873568325e-01
-9.368912378194949042e-01
6.935133246204515656e-01
1.712516176145418179e+00
-1.508033237859492948e-01
1.683401808958990609e+00
2.276834496376097250e-01
1.112259808918992510e-01
3.150265511968925458e-01
-2.963751597180873665e-01
-1.053348706565205406e+00
1.654287441772562817e+00
3.441409183833201713e-01
-9.077768706330673343e-01
-9.660056050059225852e-01
-7.039763003280740117e-01
3.150265511968925458e-01
1.683401808958990609e+00
2.003659848009694322e+00
1.188457566789721032e+00
4.023696527561754221e-01
-5.875188315823635099e-01
9.264282621118724581e-01
1.246686301162576171e+00
1.508715605840424745e+00
5.188271215018859239e-01
-3.837182612773702428e-01
3.732552855697477967e-01
4.023696527561754221e-01
-7.913194018873568325e-01
-6.166331987687911909e-01
-1.460949847175192051e+00
6.935133246204515656e-01
7.808564261797343864e-01
1.694547152647544741e-01
7.808564261797343864e-01
1.566944340213280107e+00
-1.216889565995216693e-01
4.605983871290306175e-01
-1.169806175310915908e+00
-5.292900972095082590e-01
-1.111577440938060546e+00
1.072000098044010530e+00
7.517420589933068165e-01
-5.584044643959359400e-01
3.732552855697477967e-01
5.188271215018859239e-01
1.304915035535431533e+00
1.217571933976148602e+00
-9.257458941309405775e-02
-1.810322253412323334e+00
-6.166331987687911909e-01
1.479601238653997175e+00
1.694547152647544741e-01
8.390851605525896373e-01
-5.231487853811212646e-03
1.479601238653997175e+00
-7.330906675145015816e-01
1.403403480783268764e-01
1.130228832416865892e+00
2.276834496376097250e-01
-5.584044643959359400e-01
-1.635636050293757693e+00
-1.508033237859492948e-01
-1.140691808124488338e+00
-2.672607925316597410e-01
-7.622050347009292626e-01
1.945431113636838960e+00
1.101114465230438100e+00
5.188271215018859239e-01
7.226276918068791355e-01
-1.519178581548047191e+00
8.099707933661620674e-01
9.264282621118724581e-01
1.694547152647544741e-01
1.712516176145418179e+00
-6.346022222666644619e-02
5.188271215018859239e-01
-6.166331987687911909e-01
3.732552855697477967e-01
7.517420589933068165e-01
-5.001757300230806891e-01
-6.346022222666644619e-02
-2.072351558090172130e+00
-1.810322253412323334e+00
-1.228034909683771048e+00
-1.799176909723769202e-01
-1.402721112802336689e+00
9.846569964847277090e-01
1.694547152647544741e-01
1.246686301162576171e+00
-1.402721112802336689e+00
1.974545480823266752e+00
8.973138949254448882e-01
-8.786625034466396533e-01
1.508715605840424745e+00
-6.166331987687911909e-01
-3.254895269045149919e-01
6.061702230611687447e-01
-1.810322253412323334e+00
-9.257458941309405775e-02
-7.622050347009292626e-01
-1.431835479988764481e+00
1.112259808918992510e-01
1.974545480823266752e+00
-3.546038940909426174e-01
-1.926779722158033836e+00
2.567978168240373504e-01
-5.584044643959359400e-01
8.099707933661620674e-01
3.150265511968925458e-01
1.403403480783268764e-01
1.985690824511820995e-01
3.150265511968925458e-01
-7.330906675145015816e-01
-1.926779722158033836e+00
-2.672607925316597410e-01
-8.204337690737844024e-01
3.150265511968925458e-01
1.042885730857582960e+00
1.479601238653997175e+00
-2.090320581588045179e-01
-3.546038940909426174e-01
2.388287933261640239e-02
-3.546038940909426174e-01
1.537829973026852537e+00
2.388287933261640239e-02
8.211161370547163940e-02
2.236574785501115326e+00
6.643989574340239956e-01
2.859121840104649204e-01
7.808564261797343864e-01
1.304915035535431533e+00
5.188271215018859239e-01
7.517420589933068165e-01
7.226276918068791355e-01
-7.913194018873568325e-01
9.264282621118724581e-01
1.101114465230438100e+00
-5.001757300230806891e-01
1.985690824511820995e-01
-7.039763003280740117e-01
-7.039763003280740117e-01
7.226276918068791355e-01
4.605983871290306175e-01
-4.128326284637978127e-01
-9.077768706330673343e-01
-1.140691808124488338e+00
2.382146621433253397e+00
-1.024234339378777836e+00
4.897127543154582430e-01
1.112259808918992510e-01
2.388287933261640239e-02
3.150265511968925458e-01
1.013771363671155390e+00
3.150265511968925458e-01
1.042885730857582960e+00
4.023696527561754221e-01
2.411260988619680745e+00
1.450486871467569605e+00
-1.548292948734474761e+00
6.643989574340239956e-01
9.846569964847277090e-01
-6.346022222666644619e-02
1.101114465230438100e+00
-3.546038940909426174e-01
-1.053348706565205406e+00
-2.672607925316597410e-01
1.479601238653997175e+00
1.566944340213280107e+00
-1.577407315920902553e+00
-3.837182612773702428e-01
3.441409183833201713e-01
-1.216889565995216693e-01
1.363143769908286673e+00
-3.546038940909426174e-01
-8.204337690737844024e-01
5.770558558747410638e-01
8.099707933661620674e-01
-1.286263644056626410e+00
2.003659848009694322e+00
-3.254895269045149919e-01
1.985690824511820995e-01
-2.381464253452321433e-01
-6.346022222666644619e-02
-1.198920542497343478e+00
1.479601238653997175e+00
1.013771363671155390e+00
4.897127543154582430e-01
-9.077768706330673343e-01
8.211161370547163940e-02
1.403403480783268764e-01
8.973138949254448882e-01
1.042885730857582960e+00
-3.434585504023882768e-02
-1.257149276870198618e+00
6.352845902475963147e-01
4.023696527561754221e-01
-1.519178581548047191e+00
1.130228832416865892e+00
-1.799176909723769202e-01
-3.546038940909426174e-01
-1.799176909723769202e-01
1.013771363671155390e+00
2.353032254246825605e+00
-1.606521683107330123e+00
4.314840199426030476e-01
7.226276918068791355e-01
1.858088012077556250e+00
-4.128326284637978127e-01
-8.495481362602120834e-01
2.388287933261640239e-02
-1.216889565995216693e-01
1.694547152647544741e-01
1.130228832416865892e+00
3.150265511968925458e-01
-6.166331987687911909e-01
-4.128326284637978127e-01
-6.748619331416463307e-01
7.808564261797343864e-01
1.112259808918992510e-01
-1.490064214361619621e+00
-2.672607925316597410e-01
-6.457475659552187608e-01
-9.257458941309405775e-02
8.099707933661620674e-01
9.264282621118724581e-01
-1.216889565995216693e-01
1.596058707399707677e+00
-6.457475659552187608e-01
1.130228832416865892e+00
5.188271215018859239e-01
1.304915035535431533e+00
-1.228034909683771048e+00
2.276834496376097250e-01
5.299724651904402090e-02
-5.584044643959359400e-01
1.159343199603293462e+00
9.264282621118724581e-01
4.897127543154582430e-01
-5.231487853811212646e-03
-1.169806175310915908e+00
4.023696527561754221e-01
-2.672607925316597410e-01
-2.963751597180873665e-01
-6.346022222666644619e-02
-3.546038940909426174e-01
8.211161370547163940e-02
5.479414886883134939e-01
-5.001757300230806891e-01
-8.786625034466396533e-01
1.112259808918992510e-01
-1.508033237859492948e-01
3.150265511968925458e-01
4.314840199426030476e-01
1.112259808918992510e-01
-3.837182612773702428e-01
-5.292900972095082590e-01
-9.368912378194949042e-01
-1.799176909723769202e-01
-9.368912378194949042e-01
1.694547152647544741e-01
-1.111577440938060546e+00
6.643989574340239956e-01
-1.053348706565205406e+00
2.388287933261640239e-02
-4.710613628366530636e-01
1.112259808918992510e-01
1.392258137094714243e+00
-1.228034909683771048e+00
-6.166331987687911909e-01
-1.402721112802336689e+00
-5.584044643959359400e-01
-4.710613628366530636e-01
-2.090320581588045179e-01
6.352845902475963147e-01
2.388287933261640239e-02
-9.257458941309405775e-02
-1.431835479988764481e+00
-5.875188315823635099e-01
2.859121840104649204e-01
5.188271215018859239e-01
-6.166331987687911909e-01
-5.231487853811212646e-03
3.732552855697477967e-01
-9.077768706330673343e-01
8.211161370547163940e-02
-5.001757300230806891e-01
1.403403480783268764e-01
-6.748619331416463307e-01
-5.231487853811212646e-03
-5.584044643959359400e-01
-3.837182612773702428e-01
4.314840199426030476e-01
-1.781207886225895765e+00
-6.346022222666644619e-02
-1.508033237859492948e-01
-5.584044643959359400e-01
6.935133246204515656e-01
-9.660056050059225852e-01
-9.951199721923501551e-01
1.392258137094714243e+00
-1.519178581548047191e+00
-5.875188315823635099e-01
-1.315378011243053979e+00
1.985690824511820995e-01
-1.082463073751632976e+00
-9.660056050059225852e-01
-9.077768706330673343e-01
1.403403480783268764e-01
-2.188809026835882410e+00
-4.128326284637978127e-01
-9.951199721923501551e-01
1.694547152647544741e-01
-1.169806175310915908e+00
-1.508033237859492948e-01
5.770558558747410638e-01
-1.431835479988764481e+00
-1.799176909723769202e-01
8.099707933661620674e-01
-4.419469956502254382e-01
-4.419469956502254382e-01
-1.315378011243053979e+00
-9.660056050059225852e-01
-1.198920542497343478e+00
-1.111577440938060546e+00
9.555426292983001391e-01
5.188271215018859239e-01
-1.799176909723769202e-01
-2.090320581588045179e-01
6.352845902475963147e-01
2.382146621433253397e+00
-2.090320581588045179e-01
-6.346022222666644619e-02
-9.257458941309405775e-02
-1.228034909683771048e+00
-6.748619331416463307e-01
7.517420589933068165e-01
-5.584044643959359400e-01
2.388287933261640239e-02
8.681995277390173182e-01
-8.495481362602120834e-01
-1.228034909683771048e+00
-5.231487853811212646e-03
2.859121840104649204e-01
2.388287933261640239e-02
-4.710613628366530636e-01
7.226276918068791355e-01
5.770558558747410638e-01
-1.082463073751632976e+00
5.479414886883134939e-01
2.276834496376097250e-01
-6.346022222666644619e-02
-7.330906675145015816e-01
2.276834496376097250e-01
1.101114465230438100e+00
1.694547152647544741e-01
-1.781207886225895765e+00
-5.001757300230806891e-01
5.188271215018859239e-01
-3.254895269045149919e-01
-1.140691808124488338e+00
1.566944340213280107e+00
1.566944340213280107e+00
3.150265511968925458e-01
-2.043237190903744338e+00
-5.001757300230806891e-01
1.013771363671155390e+00
-1.053348706565205406e+00
-2.963751597180873665e-01
5.479414886883134939e-01
-9.077768706330673343e-01
1.508715605840424745e+00
5.479414886883134939e-01
-1.431835479988764481e+00
-5.875188315823635099e-01
1.042885730857582960e+00
1.985690824511820995e-01
-5.584044643959359400e-01
1.985690824511820995e-01
-4.710613628366530636e-01
2.388287933261640239e-02
5.479414886883134939e-01
-1.548292948734474761e+00
2.388287933261640239e-02
-4.419469956502254382e-01
1.304915035535431533e+00
1.188457566789721032e+00
-1.781207886225895765e+00
1.112259808918992510e-01
-1.722979151853040625e+00
-9.368912378194949042e-01
9.846569964847277090e-01
-1.315378011243053979e+00
-1.216889565995216693e-01
1.712516176145418179e+00
-8.495481362602120834e-01
-7.913194018873568325e-01
1.304915035535431533e+00
-1.402721112802336689e+00
6.643989574340239956e-01
-3.295154979920131844e+00
-8.786625034466396533e-01
2.859121840104649204e-01
-5.231487853811212646e-03
-5.231487853811212646e-03
-4.128326284637978127e-01
-1.693864784666612833e+00
-1.926779722158033836e+00
-4.419469956502254382e-01
5.479414886883134939e-01
-7.913194018873568325e-01
4.023696527561754221e-01
1.101114465230438100e+00
-1.985008456530889198e+00
8.211161370547163940e-02
7.808564261797343864e-01
-7.913194018873568325e-01
-5.001757300230806891e-01
-7.039763003280740117e-01
4.605983871290306175e-01
3.150265511968925458e-01
2.556832824551818817e+00
-1.053348706565205406e+00
2.276834496376097250e-01
-5.001757300230806891e-01
-2.963751597180873665e-01
-1.460949847175192051e+00
-4.710613628366530636e-01
3.150265511968925458e-01
-1.508033237859492948e-01
6.061702230611687447e-01
-1.344492378429481549e+00
-1.799176909723769202e-01
1.363143769908286673e+00
6.352845902475963147e-01
1.694547152647544741e-01
-3.837182612773702428e-01
2.567978168240373504e-01
-9.077768706330673343e-01
1.537829973026852537e+00
3.150265511968925458e-01
-3.837182612773702428e-01
1.683401808958990609e+00
1.741630543331845749e+00
6.061702230611687447e-01
1.159343199603293462e+00
1.112259808918992510e-01
-5.875188315823635099e-01
-7.330906675145015816e-01
-5.875188315823635099e-01
4.605983871290306175e-01
2.388287933261640239e-02
1.508715605840424745e+00
-4.128326284637978127e-01
-1.635636050293757693e+00
-1.344492378429481549e+00
3.441409183833201713e-01
-1.140691808124488338e+00
-1.216889565995216693e-01
1.363143769908286673e+00
4.023696527561754221e-01
1.403403480783268764e-01
1.828973644891128680e+00
-9.660056050059225852e-01
-5.001757300230806891e-01
-2.090320581588045179e-01
-6.166331987687911909e-01
3.732552855697477967e-01
-7.330906675145015816e-01
-1.431835479988764481e+00
-1.111577440938060546e+00
-8.204337690737844024e-01
-1.460949847175192051e+00
1.985690824511820995e-01
-1.082463073751632976e+00
9.264282621118724581e-01
9.264282621118724581e-01
-3.546038940909426174e-01
5.479414886883134939e-01
-4.128326284637978127e-01
8.099707933661620674e-01
-1.402721112802336689e+00
-7.039763003280740117e-01
-1.577407315920902553e+00
-5.292900972095082590e-01
-9.257458941309405775e-02
-1.985008456530889198e+00
-9.951199721923501551e-01
-1.216889565995216693e-01
5.299724651904402090e-02
2.388287933261640239e-02
1.392258137094714243e+00
-7.330906675145015816e-01
2.149231683941832394e+00
-2.363495229954448273e+00
-2.090320581588045179e-01
1.188457566789721032e+00
1.712516176145418179e+00
-8.204337690737844024e-01
1.403403480783268764e-01
-5.292900972095082590e-01
-2.101465925276599478e+00
9.555426292983001391e-01
-1.897665354971606266e+00
-8.495481362602120834e-01
4.897127543154582430e-01
1.596058707399707677e+00
-3.254895269045149919e-01
6.935133246204515656e-01
-1.286263644056626410e+00
7.517420589933068165e-01
1.916316746450411390e+00
2.353032254246825605e+00
-1.024234339378777836e+00
4.897127543154582430e-01
2.276834496376097250e-01
-2.101465925276599478e+00
3.808750613568206322e+00
-1.606521683107330123e+00
-1.198920542497343478e+00
9.846569964847277090e-01
-5.875188315823635099e-01
1.479601238653997175e+00
-1.508033237859492948e-01
6.352845902475963147e-01
-1.198920542497343478e+00
5.188271215018859239e-01
2.388287933261640239e-02
-8.204337690737844024e-01
-1.460949847175192051e+00
-7.330906675145015816e-01
-4.710613628366530636e-01
1.013771363671155390e+00
-7.622050347009292626e-01
-4.128326284637978127e-01
-2.043237190903744338e+00
-1.198920542497343478e+00
-5.231487853811212646e-03
-1.053348706565205406e+00
5.770558558747410638e-01
8.211161370547163940e-02
1.275800668349003963e+00
-1.577407315920902553e+00
-1.460949847175192051e+00
-1.897665354971606266e+00
-1.431835479988764481e+00
-5.001757300230806891e-01
-6.457475659552187608e-01
1.130228832416865892e+00
5.188271215018859239e-01
8.973138949254448882e-01
-5.584044643959359400e-01
1.537829973026852537e+00
5.188271215018859239e-01
-9.951199721923501551e-01
3.150265511968925458e-01
-4.128326284637978127e-01
6.352845902475963147e-01
2.498604090178963677e+00
-9.951199721923501551e-01
2.859121840104649204e-01
1.304915035535431533e+00
-1.053348706565205406e+00
-6.346022222666644619e-02
1.945431113636838960e+00
5.299724651904402090e-02
1.537829973026852537e+00
1.112259808918992510e-01
-7.039763003280740117e-01
-1.216889565995216693e-01
1.112259808918992510e-01
9.264282621118724581e-01
-1.799176909723769202e-01
1.217571933976148602e+00
1.013771363671155390e+00
6.935133246204515656e-01
-9.077768706330673343e-01
9.555426292983001391e-01
2.859121840104649204e-01
-1.286263644056626410e+00
-2.672607925316597410e-01
-2.381464253452321433e-01
-6.166331987687911909e-01
2.567978168240373504e-01
2.032774215196122114e+00
8.973138949254448882e-01
-4.419469956502254382e-01
-4.419469956502254382e-01
-1.228034909683771048e+00
-2.963751597180873665e-01
-5.292900972095082590e-01
2.993548332348233032e+00
-1.082463073751632976e+00
-3.254895269045149919e-01
-1.024234339378777836e+00
2.567978168240373504e-01
-5.292900972095082590e-01
1.130228832416865892e+00
-7.039763003280740117e-01
7.517420589933068165e-01
1.654287441772562817e+00
1.403403480783268764e-01
8.681995277390173182e-01
8.211161370547163940e-02
1.694547152647544741e-01
7.226276918068791355e-01
-2.043237190903744338e+00
-2.090320581588045179e-01
4.023696527561754221e-01
-1.111577440938060546e+00
-1.228034909683771048e+00
-2.381464253452321433e-01
-1.460949847175192051e+00
-1.508033237859492948e-01
-1.198920542497343478e+00
-2.963751597180873665e-01
-2.090320581588045179e-01
-9.077768706330673343e-01
2.294803519873970465e+00
2.276834496376097250e-01
1.799859277704700888e+00
-1.198920542497343478e+00
8.390851605525896373e-01
-6.346022222666644619e-02
8.211161370547163940e-02
1.566944340213280107e+00
-1.024234339378777836e+00
5.479414886883134939e-01
-5.875188315823635099e-01
-2.963751597180873665e-01
-8.204337690737844024e-01
7.226276918068791355e-01
1.858088012077556250e+00
-3.254895269045149919e-01
-3.254895269045149919e-01
-3.434585504023882768e-02
2.091002949568977254e+00
-2.090320581588045179e-01
5.770558558747410638e-01
-9.660056050059225852e-01
1.625173074586135247e+00
-4.710613628366530636e-01
-1.024234339378777836e+00
-6.166331987687911909e-01
9.555426292983001391e-01
-4.710613628366530636e-01
4.605983871290306175e-01
1.985690824511820995e-01
1.112259808918992510e-01
-2.963751597180873665e-01
6.352845902475963147e-01
1.304915035535431533e+00
-1.955894089344461406e+00
-9.368912378194949042e-01
8.211161370547163940e-02
5.479414886883134939e-01
2.388287933261640239e-02
-2.381464253452321433e-01
-5.292900972095082590e-01
-2.963751597180873665e-01
8.099707933661620674e-01
2.859121840104649204e-01
3.197348902653226688e+00
4.023696527561754221e-01
4.897127543154582430e-01
-1.198920542497343478e+00
-5.584044643959359400e-01
2.265689152687542673e+00
-5.875188315823635099e-01
-1.257149276870198618e+00
9.555426292983001391e-01
-2.334380862768020481e+00
4.023696527561754221e-01
-3.254895269045149919e-01
4.023696527561754221e-01
1.566944340213280107e+00
-8.786625034466396533e-01
6.061702230611687447e-01
-3.254895269045149919e-01
-7.330906675145015816e-01
3.732552855697477967e-01
8.099707933661620674e-01
6.935133246204515656e-01
-1.198920542497343478e+00
-1.799176909723769202e-01
1.013771363671155390e+00
-1.286263644056626410e+00
7.226276918068791355e-01
-2.741982003378006905e+00
-4.128326284637978127e-01
-1.198920542497343478e+00
6.935133246204515656e-01
-1.228034909683771048e+00
-1.508033237859492948e-01
2.003659848009694322e+00
-4.710613628366530636e-01
-2.090320581588045179e-01
2.294803519873970465e+00
-1.460949847175192051e+00
-1.228034909683771048e+00
8.973138949254448882e-01
1.479601238653997175e+00
1.112259808918992510e-01
3.441409183833201713e-01
3.441409183833201713e-01
7.808564261797343864e-01
-2.672607925316597410e-01
-3.254895269045149919e-01
5.299724651904402090e-02
-2.090320581588045179e-01
-5.001757300230806891e-01
5.188271215018859239e-01
-1.216889565995216693e-01
4.023696527561754221e-01
8.211161370547163940e-02
3.732552855697477967e-01
3.150265511968925458e-01
1.246686301162576171e+00
1.013771363671155390e+00
4.314840199426030476e-01
1.985690824511820995e-01
2.615061558924674401e+00
4.605983871290306175e-01
-1.169806175310915908e+00
8.681995277390173182e-01
1.013771363671155390e+00
8.973138949254448882e-01
1.974545480823266752e+00
-7.622050347009292626e-01
-4.128326284637978127e-01
-4.419469956502254382e-01
-3.254895269045149919e-01
6.061702230611687447e-01
-9.077768706330673343e-01
-1.577407315920902553e+00
-5.584044643959359400e-01
-6.166331987687911909e-01
-2.963751597180873665e-01
-2.381464253452321433e-01
-4.128326284637978127e-01
-1.752093519039468195e+00
-1.216889565995216693e-01
-8.495481362602120834e-01
1.112259808918992510e-01
-1.508033237859492948e-01
-1.111577440938060546e+00
-7.913194018873568325e-01
8.973138949254448882e-01
5.479414886883134939e-01
-5.875188315823635099e-01
-3.837182612773702428e-01
8.681995277390173182e-01
1.246686301162576171e+00
1.217571933976148602e+00
-8.495481362602120834e-01
-2.672607925316597410e-01
-6.166331987687911909e-01
9.846569964847277090e-01
-1.402721112802336689e+00
-1.799176909723769202e-01
1.101114465230438100e+00
-8.495481362602120834e-01
7.808564261797343864e-01
4.314840199426030476e-01
-6.748619331416463307e-01
5.479414886883134939e-01
5.299724651904402090e-02
-9.660056050059225852e-01
-1.490064214361619621e+00
-1.402721112802336689e+00
8.973138949254448882e-01
1.694547152647544741e-01
4.605983871290306175e-01
1.042885730857582960e+00
7.226276918068791355e-01
-1.519178581548047191e+00
-9.257458941309405775e-02
6.061702230611687447e-01
-2.509067065886586345e+00
8.211161370547163940e-02
2.388287933261640239e-02
2.003659848009694322e+00
2.818862129229667612e+00
-1.508033237859492948e-01
-9.951199721923501551e-01
-3.546038940909426174e-01
-1.508033237859492948e-01
1.275800668349003963e+00
-1.508033237859492948e-01
-1.799176909723769202e-01
-1.111577440938060546e+00
-1.402721112802336689e+00
-1.508033237859492948e-01
-7.622050347009292626e-01
-3.837182612773702428e-01
3.732552855697477967e-01
-4.419469956502254382e-01
-2.672607925316597410e-01
-1.799176909723769202e-01
3.441409183833201713e-01
-7.622050347009292626e-01
-1.228034909683771048e+00
-6.457475659552187608e-01
-9.257458941309405775e-02
8.211161370547163940e-02
3.732552855697477967e-01
-4.419469956502254382e-01
1.042885730857582960e+00
-2.381464253452321433e-01
-2.963751597180873665e-01
-3.546038940909426174e-01
4.897127543154582430e-01
-4.419469956502254382e-01
4.023696527561754221e-01
-9.257458941309405775e-02
-2.672607925316597410e-01
3.441409183833201713e-01
-1.169806175310915908e+00
2.003659848009694322e+00
-5.292900972095082590e-01
-2.963751597180873665e-01
-1.810322253412323334e+00
2.236574785501115326e+00
1.130228832416865892e+00
2.556832824551818817e+00
-7.039763003280740117e-01
-5.292900972095082590e-01
-8.786625034466396533e-01
9.846569964847277090e-01
-1.216889565995216693e-01
5.770558558747410638e-01
-1.257149276870198618e+00
2.567978168240373504e-01
1.072000098044010530e+00
1.072000098044010530e+00
-1.810322253412323334e+00
-8.495481362602120834e-01
1.683401808958990609e+00
-9.077768706330673343e-01
6.643989574340239956e-01
1.985690824511820995e-01
-1.169806175310915908e+00
-1.344492378429481549e+00
-2.090320581588045179e-01
-1.216889565995216693e-01
8.681995277390173182e-01
-1.344492378429481549e+00
-9.660056050059225852e-01
1.072000098044010530e+00
-5.875188315823635099e-01
-1.577407315920902553e+00
7.808564261797343864e-01
1.566944340213280107e+00
1.217571933976148602e+00
-4.128326284637978127e-01
-7.622050347009292626e-01
5.188271215018859239e-01
-9.077768706330673343e-01
-5.584044643959359400e-01
1.363143769908286673e+00
9.555426292983001391e-01
-3.546038940909426174e-01
-4.419469956502254382e-01
-5.292900972095082590e-01
-1.519178581548047191e+00
6.643989574340239956e-01
-8.786625034466396533e-01
3.732552855697477967e-01
-1.053348706565205406e+00
1.403403480783268764e-01
1.887202379263983820e+00
-8.204337690737844024e-01
-1.955894089344461406e+00
-1.810322253412323334e+00
-1.140691808124488338e+00
-9.368912378194949042e-01
8.681995277390173182e-01
-6.748619331416463307e-01
3.517606941703930179e+00
2.859121840104649204e-01
-1.810322253412323334e+00
-5.875188315823635099e-01
-2.672607925316597410e-01
2.178346051128260186e+00
1.985690824511820995e-01
-2.916668206496572768e+00
-1.897665354971606266e+00
-4.419469956502254382e-01
-5.001757300230806891e-01
-9.951199721923501551e-01
2.615061558924674401e+00
-1.508033237859492948e-01
1.596058707399707677e+00
-9.368912378194949042e-01
-1.257149276870198618e+00
-2.363495229954448273e+00
1.246686301162576171e+00
4.023696527561754221e-01
-8.495481362602120834e-01
3.150265511968925458e-01
9.555426292983001391e-01
-4.710613628366530636e-01
-6.166331987687911909e-01
-1.781207886225895765e+00
-1.373606745615909119e+00
-2.672607925316597410e-01
-1.082463073751632976e+00
7.808564261797343864e-01
2.859121840104649204e-01
-1.897665354971606266e+00
1.072000098044010530e+00
-1.926779722158033836e+00
1.334029402721859103e+00
-7.330906675145015816e-01
1.683401808958990609e+00
-6.346022222666644619e-02
4.605983871290306175e-01
-9.077768706330673343e-01
1.042885730857582960e+00
1.683401808958990609e+00
-9.368912378194949042e-01
-8.786625034466396533e-01
-5.292900972095082590e-01
7.226276918068791355e-01
5.770558558747410638e-01
-2.159694659649454618e+00
8.211161370547163940e-02
1.770744910518273318e+00
-1.344492378429481549e+00
4.314840199426030476e-01
1.770744910518273318e+00
-1.431835479988764481e+00
-1.216889565995216693e-01
9.555426292983001391e-01
-1.198920542497343478e+00
-1.799176909723769202e-01
6.643989574340239956e-01
-7.039763003280740117e-01
2.388287933261640239e-02
-1.024234339378777836e+00
-4.419469956502254382e-01
1.130228832416865892e+00
-5.231487853811212646e-03
5.299724651904402090e-02
1.403403480783268764e-01
-1.082463073751632976e+00
-1.111577440938060546e+00
-1.024234339378777836e+00
3.732552855697477967e-01
1.916316746450411390e+00
1.159343199603293462e+00
-1.508033237859492948e-01
7.226276918068791355e-01
-9.660056050059225852e-01
1.363143769908286673e+00
-1.257149276870198618e+00
-1.373606745615909119e+00
1.130228832416865892e+00
1.130228832416865892e+00
-8.495481362602120834e-01
6.061702230611687447e-01
-2.381464253452321433e-01
-8.495481362602120834e-01
4.023696527561754221e-01
7.517420589933068165e-01
-1.198920542497343478e+00
-9.257458941309405775e-02
9.846569964847277090e-01
-9.368912378194949042e-01
-6.346022222666644619e-02
-5.292900972095082590e-01
-2.188809026835882410e+00
3.441409183833201713e-01
-8.786625034466396533e-01
-1.519178581548047191e+00
-4.419469956502254382e-01
4.605983871290306175e-01
2.382146621433253397e+00
-6.346022222666644619e-02
-1.140691808124488338e+00
-8.204337690737844024e-01
-1.431835479988764481e+00
-6.346022222666644619e-02
8.211161370547163940e-02
2.265689152687542673e+00
3.441409183833201713e-01
4.023696527561754221e-01
-2.683753269005151765e+00
-9.660056050059225852e-01
-8.495481362602120834e-01
2.265689152687542673e+00
-1.111577440938060546e+00
-9.660056050059225852e-01
-1.508033237859492948e-01
1.334029402721859103e+00
1.694547152647544741e-01
8.211161370547163940e-02
-1.140691808124488338e+00
-5.292900972095082590e-01
-8.786625034466396533e-01
8.099707933661620674e-01
-9.951199721923501551e-01
8.681995277390173182e-01
-2.963751597180873665e-01
-7.039763003280740117e-01
8.211161370547163940e-02
-5.584044643959359400e-01
-1.839436620598750904e+00
2.120117316755404602e+00
8.211161370547163940e-02
4.605983871290306175e-01
-6.457475659552187608e-01
9.555426292983001391e-01
1.974545480823266752e+00
-1.111577440938060546e+00
-2.090320581588045179e-01
5.479414886883134939e-01
1.694547152647544741e-01
1.275800668349003963e+00
-5.231487853811212646e-03
2.061888582382549462e+00
-3.837182612773702428e-01
1.403403480783268764e-01
8.099707933661620674e-01
-2.381464253452321433e-01
-8.495481362602120834e-01
3.441409183833201713e-01
2.149231683941832394e+00
1.112259808918992510e-01
-4.419469956502254382e-01
-5.231487853811212646e-03
1.246686301162576171e+00
1.101114465230438100e+00
-2.381464253452321433e-01
6.935133246204515656e-01
-1.053348706565205406e+00
-1.519178581548047191e+00
5.188271215018859239e-01
-1.140691808124488338e+00
-3.434585504023882768e-02
-6.166331987687911909e-01
-1.402721112802336689e+00
2.469489722992536329e+00
5.299724651904402090e-02
-3.091354409615138632e+00
1.392258137094714243e+00
-1.082463073751632976e+00
5.479414886883134939e-01
-1.508033237859492948e-01
1.858088012077556250e+00
-9.257458941309405775e-02
-6.166331987687911909e-01
4.023696527561754221e-01
8.681995277390173182e-01
-6.748619331416463307e-01
-1.198920542497343478e+00
-5.584044643959359400e-01
1.712516176145418179e+00
-2.963751597180873665e-01
-1.548292948734474761e+00
-2.683753269005151765e+00
1.985690824511820995e-01
1.421372504281142035e+00
7.226276918068791355e-01
-1.315378011243053979e+00
-5.584044643959359400e-01
1.916316746450411390e+00
-1.799176909723769202e-01
-5.292900972095082590e-01
3.197348902653226688e+00
5.188271215018859239e-01
5.299724651904402090e-02
-1.024234339378777836e+00
-2.159694659649454618e+00
-9.951199721923501551e-01
-4.128326284637978127e-01
2.567978168240373504e-01
-5.231487853811212646e-03
1.363143769908286673e+00
1.042885730857582960e+00
8.681995277390173182e-01
1.479601238653997175e+00
-7.330906675145015816e-01
1.334029402721859103e+00
-1.082463073751632976e+00
-1.897665354971606266e+00
-1.752093519039468195e+00
-1.799176909723769202e-01
-4.128326284637978127e-01
3.441409183833201713e-01
-5.292900972095082590e-01
8.390851605525896373e-01
8.973138949254448882e-01
-1.216889565995216693e-01
-2.672607925316597410e-01
2.276834496376097250e-01
-3.837182612773702428e-01
-4.128326284637978127e-01
7.226276918068791355e-01
8.211161370547163940e-02
5.188271215018859239e-01
-4.710613628366530636e-01
8.681995277390173182e-01
5.479414886883134939e-01
3.441409183833201713e-01
1.112259808918992510e-01
-3.837182612773702428e-01
-4.419469956502254382e-01
9.846569964847277090e-01
1.403403480783268764e-01
7.517420589933068165e-01
-1.431835479988764481e+00
2.469489722992536329e+00
2.388287933261640239e-02
-3.837182612773702428e-01
-1.431835479988764481e+00
1.130228832416865892e+00
8.973138949254448882e-01
1.694547152647544741e-01
1.566944340213280107e+00
-6.457475659552187608e-01
1.694547152647544741e-01
1.392258137094714243e+00
2.382146621433253397e+00
-1.140691808124488338e+00
3.441409183833201713e-01
-5.875188315823635099e-01
3.441409183833201713e-01
-4.128326284637978127e-01
4.897127543154582430e-01
1.450486871467569605e+00
4.314840199426030476e-01
-2.159694659649454618e+00
-8.495481362602120834e-01
-8.786625034466396533e-01
2.388287933261640239e-02
7.808564261797343864e-01
1.421372504281142035e+00
9.846569964847277090e-01
-5.292900972095082590e-01
-1.926779722158033836e+00
1.217571933976148602e+00
1.112259808918992510e-01
-8.495481362602120834e-01
1.275800668349003963e+00
2.556832824551818817e+00
9.846569964847277090e-01
-1.577407315920902553e+00
3.441409183833201713e-01
-1.799176909723769202e-01
-4.419469956502254382e-01
-5.292900972095082590e-01
3.732552855697477967e-01
1.188457566789721032e+00
1.450486871467569605e+00
-9.077768706330673343e-01
9.264282621118724581e-01
9.555426292983001391e-01
-2.963751597180873665e-01
8.390851605525896373e-01
6.061702230611687447e-01
1.403403480783268764e-01
-4.419469956502254382e-01
8.211161370547163940e-02
1.403403480783268764e-01
-3.254895269045149919e-01
1.042885730857582960e+00
-8.786625034466396533e-01
-2.672607925316597410e-01
-2.672607925316597410e-01
-9.951199721923501551e-01
-1.315378011243053979e+00
2.265689152687542673e+00
-8.204337690737844024e-01
-6.748619331416463307e-01
2.276834496376097250e-01
8.211161370547163940e-02
-8.786625034466396533e-01
-2.014122823717316546e+00
1.072000098044010530e+00
1.072000098044010530e+00
3.150265511968925458e-01
-4.419469956502254382e-01
7.517420589933068165e-01
-7.913194018873568325e-01
-3.254895269045149919e-01
4.314840199426030476e-01
3.441409183833201713e-01
-1.198920542497343478e+00
-5.584044643959359400e-01
1.985690824511820995e-01
8.211161370547163940e-02
-9.660056050059225852e-01
-2.363495229954448273e+00
2.567978168240373504e-01
3.732552855697477967e-01
5.188271215018859239e-01
-2.014122823717316546e+00
-1.198920542497343478e+00
-5.001757300230806891e-01
4.314840199426030476e-01
-1.431835479988764481e+00
-5.231487853811212646e-03
5.770558558747410638e-01
-5.292900972095082590e-01
8.211161370547163940e-02
-8.786625034466396533e-01
2.567978168240373504e-01
3.150265511968925458e-01
8.099707933661620674e-01
5.479414886883134939e-01
1.694547152647544741e-01
5.188271215018859239e-01
1.112259808918992510e-01
-1.799176909723769202e-01
2.388287933261640239e-02
1.392258137094714243e+00
5.770558558747410638e-01
3.732552855697477967e-01
3.441409183833201713e-01
3.732552855697477967e-01
2.178346051128260186e+00
1.112259808918992510e-01
8.211161370547163940e-02
5.299724651904402090e-02
-2.381464253452321433e-01
-1.169806175310915908e+00
-1.216889565995216693e-01
1.392258137094714243e+00
-6.457475659552187608e-01
-5.292900972095082590e-01
5.479414886883134939e-01
-3.353383714292986983e+00
-1.431835479988764481e+00
1.042885730857582960e+00
-5.231487853811212646e-03
1.625173074586135247e+00
4.023696527561754221e-01
-1.140691808124488338e+00
5.479414886883134939e-01
1.112259808918992510e-01
8.211161370547163940e-02
-9.257458941309405775e-02
3.732552855697477967e-01
4.023696527561754221e-01
-1.664750417480185263e+00
2.276834496376097250e-01
-9.951199721923501551e-01
2.440375355806108537e+00
3.441409183833201713e-01
5.299724651904402090e-02
6.061702230611687447e-01
-7.330906675145015816e-01
-6.346022222666644619e-02
1.858088012077556250e+00
-2.090320581588045179e-01
-6.457475659552187608e-01
5.299724651904402090e-02
-9.257458941309405775e-02
4.023696527561754221e-01
1.450486871467569605e+00
-4.419469956502254382e-01
7.226276918068791355e-01
-3.546038940909426174e-01
-2.672607925316597410e-01
3.732552855697477967e-01
1.887202379263983820e+00
2.567978168240373504e-01
-2.963751597180873665e-01
1.013771363671155390e+00
2.567978168240373504e-01
-6.346022222666644619e-02
-3.434585504023882768e-02
-1.799176909723769202e-01
7.517420589933068165e-01
1.042885730857582960e+00
8.211161370547163940e-02
5.479414886883134939e-01
-8.204337690737844024e-01
-1.985008456530889198e+00
-2.672607925316597410e-01
8.211161370547163940e-02
-1.799176909723769202e-01
-1.228034909683771048e+00
3.150265511968925458e-01
7.226276918068791355e-01
8.390851605525896373e-01
-1.024234339378777836e+00
-1.140691808124488338e+00
8.390851605525896373e-01
-1.955894089344461406e+00
-2.090320581588045179e-01
-5.001757300230806891e-01
-1.344492378429481549e+00
-1.781207886225895765e+00
2.567978168240373504e-01
-8.204337690737844024e-01
1.403403480783268764e-01
-5.231487853811212646e-03
-1.519178581548047191e+00
1.596058707399707677e+00
-6.748619331416463307e-01
1.770744910518273318e+00
6.352845902475963147e-01
-1.985008456530889198e+00
4.023696527561754221e-01
1.450486871467569605e+00
-9.660056050059225852e-01
-2.800210737750862489e+00
-1.140691808124488338e+00
8.211161370547163940e-02
1.403403480783268764e-01
-4.710613628366530636e-01
9.555426292983001391e-01
-3.837182612773702428e-01
-3.254895269045149919e-01
-1.053348706565205406e+00
-5.584044643959359400e-01
-1.799176909723769202e-01
-1.315378011243053979e+00
-3.254895269045149919e-01
-2.043237190903744338e+00
6.643989574340239956e-01
1.112259808918992510e-01
1.159343199603293462e+00
1.188457566789721032e+00
-3.434585504023882768e-02
-1.140691808124488338e+00
-6.166331987687911909e-01
-1.228034909683771048e+00
8.211161370547163940e-02
-3.837182612773702428e-01
8.211161370547163940e-02
6.643989574340239956e-01
-1.508033237859492948e-01
1.130228832416865892e+00
-1.799176909723769202e-01
3.732552855697477967e-01
-1.839436620598750904e+00
-2.672607925316597410e-01
4.314840199426030476e-01
9.555426292983001391e-01
4.605983871290306175e-01
-4.710613628366530636e-01
6.643989574340239956e-01
8.211161370547163940e-02
2.469489722992536329e+00
7.226276918068791355e-01
-1.140691808124488338e+00
-5.584044643959359400e-01
-9.368912378194949042e-01
1.741630543331845749e+00
1.042885730857582960e+00
-9.660056050059225852e-01
-6.457475659552187608e-01
3.441409183833201713e-01
1.217571933976148602e+00
1.013771363671155390e+00
2.818862129229667612e+00
7.226276918068791355e-01
-7.913194018873568325e-01
8.973138949254448882e-01
-1.216889565995216693e-01
8.390851605525896373e-01
-1.169806175310915908e+00
6.352845902475963147e-01
-1.508033237859492948e-01
4.897127543154582430e-01
1.130228832416865892e+00
-7.039763003280740117e-01
-5.584044643959359400e-01
-9.951199721923501551e-01
-5.292900972095082590e-01
2.149231683941832394e+00
-6.166331987687911909e-01
-1.781207886225895765e+00
-3.546038940909426174e-01
-9.951199721923501551e-01
-1.722979151853040625e+00
-9.951199721923501551e-01
2.847976496416094960e+00
2.032774215196122114e+00
5.479414886883134939e-01
-2.381464253452321433e-01
4.314840199426030476e-01
-4.128326284637978127e-01
4.314840199426030476e-01
1.217571933976148602e+00
1.683401808958990609e+00
-8.786625034466396533e-01
7.226276918068791355e-01
-2.101465925276599478e+00
2.032774215196122114e+00
-1.781207886225895765e+00
-3.254895269045149919e-01
3.732552855697477967e-01
6.352845902475963147e-01
3.150265511968925458e-01
-9.660056050059225852e-01
-1.897665354971606266e+00
6.935133246204515656e-01
-2.479952698700158553e+00
-3.434585504023882768e-02
-1.216889565995216693e-01
-3.434585504023882768e-02
-2.014122823717316546e+00
-1.216889565995216693e-01
-8.786625034466396533e-01
-8.786625034466396533e-01
-4.710613628366530636e-01
1.217571933976148602e+00
5.188271215018859239e-01
-1.548292948734474761e+00
7.226276918068791355e-01
6.935133246204515656e-01
-2.090320581588045179e-01
-3.837182612773702428e-01
-2.672607925316597410e-01
-6.457475659552187608e-01
-5.584044643959359400e-01
-6.748619331416463307e-01
4.605983871290306175e-01
-1.839436620598750904e+00
-2.043237190903744338e+00
-1.169806175310915908e+00
1.537829973026852537e+00
2.276834496376097250e-01
-5.875188315823635099e-01
-8.495481362602120834e-01
-7.039763003280740117e-01
6.061702230611687447e-01
-1.082463073751632976e+00
4.023696527561754221e-01
-1.228034909683771048e+00
8.973138949254448882e-01
1.403403480783268764e-01
-5.001757300230806891e-01
1.479601238653997175e+00
8.211161370547163940e-02
6.643989574340239956e-01
-1.955894089344461406e+00
4.897127543154582430e-01
-3.546038940909426174e-01
-3.254895269045149919e-01
8.099707933661620674e-01
-2.381464253452321433e-01
-1.664750417480185263e+00
8.211161370547163940e-02
7.808564261797343864e-01
-9.951199721923501551e-01
9.846569964847277090e-01
-2.963751597180873665e-01
-2.090320581588045179e-01
2.276834496376097250e-01
1.828973644891128680e+00
1.694547152647544741e-01
-1.216889565995216693e-01
-8.786625034466396533e-01
-1.799176909723769202e-01
2.276834496376097250e-01
2.859121840104649204e-01
-1.140691808124488338e+00
-3.546038940909426174e-01
-3.546038940909426174e-01
1.985690824511820995e-01
-3.254895269045149919e-01
3.732552855697477967e-01
-3.434585504023882768e-02
2.567978168240373504e-01
-4.128326284637978127e-01
8.390851605525896373e-01
-7.913194018873568325e-01
-1.111577440938060546e+00
4.314840199426030476e-01
-1.926779722158033836e+00
1.112259808918992510e-01
-1.508033237859492948e-01
-6.166331987687911909e-01
-1.024234339378777836e+00
3.732552855697477967e-01
1.112259808918992510e-01
-1.508033237859492948e-01
3.441409183833201713e-01
-1.053348706565205406e+00
-1.373606745615909119e+00
5.299724651904402090e-02
1.403403480783268764e-01
1.799859277704700888e+00
3.732552855697477967e-01
-9.077768706330673343e-01
1.450486871467569605e+00
1.421372504281142035e+00
-6.457475659552187608e-01
3.441409183833201713e-01
-2.381464253452321433e-01
-1.140691808124488338e+00
7.808564261797343864e-01
-4.419469956502254382e-01
2.388287933261640239e-02
5.299724651904402090e-02
-3.434585504023882768e-02
1.985690824511820995e-01
-5.875188315823635099e-01
-2.672607925316597410e-01
1.403403480783268764e-01
-1.490064214361619621e+00
8.390851605525896373e-01
-9.368912378194949042e-01
1.304915035535431533e+00
1.042885730857582960e+00
-6.457475659552187608e-01
1.188457566789721032e+00
2.859121840104649204e-01
-4.128326284637978127e-01
-3.837182612773702428e-01
-7.039763003280740117e-01
2.149231683941832394e+00
-1.344492378429481549e+00
1.985690824511820995e-01
-4.419469956502254382e-01
-3.546038940909426174e-01
5.770558558747410638e-01
6.352845902475963147e-01
2.859121840104649204e-01
1.217571933976148602e+00
4.314840199426030476e-01
1.694547152647544741e-01
-2.090320581588045179e-01
8.211161370547163940e-02
8.681995277390173182e-01
-2.963751597180873665e-01
-4.419469956502254382e-01
-4.710613628366530636e-01
-6.166331987687911909e-01
-5.584044643959359400e-01
4.897127543154582430e-01
1.246686301162576171e+00
-3.546038940909426174e-01
-1.810322253412323334e+00
-7.622050347009292626e-01
3.150265511968925458e-01
-1.402721112802336689e+00
-1.897665354971606266e+00
1.712516176145418179e+00
-9.951199721923501551e-01
-1.169806175310915908e+00
-9.368912378194949042e-01
1.450486871467569605e+00
-1.315378011243053979e+00
8.390851605525896373e-01
3.441409183833201713e-01
1.159343199603293462e+00
1.013771363671155390e+00
-5.584044643959359400e-01
-1.111577440938060546e+00
7.517420589933068165e-01
-1.344492378429481549e+00
6.061702230611687447e-01
-2.963751597180873665e-01
-9.368912378194949042e-01
2.388287933261640239e-02
-7.039763003280740117e-01
1.403403480783268764e-01
-1.606521683107330123e+00
-7.913194018873568325e-01
2.567978168240373504e-01
-4.419469956502254382e-01
8.681995277390173182e-01
-4.710613628366530636e-01
-3.837182612773702428e-01
1.159343199603293462e+00
8.211161370547163940e-02
8.390851605525896373e-01
9.264282621118724581e-01
-2.672607925316597410e-01
1.130228832416865892e+00
-1.490064214361619621e+00
2.091002949568977254e+00
2.859121840104649204e-01
-5.875188315823635099e-01
1.625173074586135247e+00
-1.402721112802336689e+00
-1.344492378429481549e+00
3.732552855697477967e-01
9.264282621118724581e-01
8.681995277390173182e-01
-8.495481362602120834e-01
2.276834496376097250e-01
-5.231487853811212646e-03
1.770744910518273318e+00
-1.799176909723769202e-01
6.643989574340239956e-01
-1.169806175310915908e+00
1.450486871467569605e+00
1.985690824511820995e-01
2.149231683941832394e+00
1.013771363671155390e+00
-6.457475659552187608e-01
2.859121840104649204e-01
1.694547152647544741e-01
-1.315378011243053979e+00
-6.748619331416463307e-01
1.188457566789721032e+00
-3.546038940909426174e-01
-6.748619331416463307e-01
-6.346022222666644619e-02
-9.257458941309405775e-02
-1.140691808124488338e+00
-1.082463073751632976e+00
-1.752093519039468195e+00
4.023696527561754221e-01
3.150265511968925458e-01
-5.231487853811212646e-03
-5.584044643959359400e-01
-5.875188315823635099e-01
-2.509067065886586345e+00
3.441409183833201713e-01
-1.111577440938060546e+00
1.101114465230438100e+00
-8.204337690737844024e-01
2.388287933261640239e-02
2.091002949568977254e+00
1.450486871467569605e+00
-1.111577440938060546e+00
-2.945782573683000560e+00
-9.660056050059225852e-01
6.061702230611687447e-01
-1.431835479988764481e+00
8.681995277390173182e-01
7.808564261797343864e-01
-6.748619331416463307e-01
5.770558558747410638e-01
1.421372504281142035e+00
1.985690824511820995e-01
-5.584044643959359400e-01
8.681995277390173182e-01
5.299724651904402090e-02
4.897127543154582430e-01
8.390851605525896373e-01
3.732552855697477967e-01
-2.381464253452321433e-01
9.555426292983001391e-01
-5.001757300230806891e-01
7.808564261797343864e-01
-7.913194018873568325e-01
2.388287933261640239e-02
3.150265511968925458e-01
8.973138949254448882e-01
1.508715605840424745e+00
1.858088012077556250e+00
1.334029402721859103e+00
-1.053348706565205406e+00
1.112259808918992510e-01
1.217571933976148602e+00
8.681995277390173182e-01
-1.024234339378777836e+00
-2.090320581588045179e-01
6.352845902475963147e-01
-2.963751597180873665e-01
-6.346022222666644619e-02
-1.315378011243053979e+00
-1.460949847175192051e+00
-5.231487853811212646e-03
-2.188809026835882410e+00
-7.913194018873568325e-01
1.403403480783268764e-01
1.112259808918992510e-01
-5.584044643959359400e-01
4.897127543154582430e-01
6.643989574340239956e-01
-1.053348706565205406e+00
-5.001757300230806891e-01
9.846569964847277090e-01
1.130228832416865892e+00
-4.128326284637978127e-01
-2.672607925316597410e-01
1.985690824511820995e-01
1.799859277704700888e+00
-5.584044643959359400e-01
1.072000098044010530e+00
6.061702230611687447e-01
-1.664750417480185263e+00
-1.577407315920902553e+00
-1.286263644056626410e+00
-8.204337690737844024e-01
-1.926779722158033836e+00
-6.748619331416463307e-01
-1.169806175310915908e+00
-4.710613628366530636e-01
-3.434585504023882768e-02
4.314840199426030476e-01
-7.913194018873568325e-01
1.403403480783268764e-01
4.314840199426030476e-01
-7.913194018873568325e-01
-3.434585504023882768e-02
1.042885730857582960e+00
-1.460949847175192051e+00
1.275800668349003963e+00
1.112259808918992510e-01
-6.748619331416463307e-01
-1.606521683107330123e+00
3.150265511968925458e-01
1.479601238653997175e+00
5.188271215018859239e-01
-1.810322253412323334e+00
-9.257458941309405775e-02
-7.622050347009292626e-01
-2.381464253452321433e-01
5.479414886883134939e-01
-9.951199721923501551e-01
3.441409183833201713e-01
-4.128326284637978127e-01
-6.457475659552187608e-01
1.159343199603293462e+00
4.897127543154582430e-01
1.072000098044010530e+00
1.217571933976148602e+00
1.392258137094714243e+00
4.314840199426030476e-01
-2.381464253452321433e-01
-7.039763003280740117e-01
-1.402721112802336689e+00
1.741630543331845749e+00
1.101114465230438100e+00
-9.368912378194949042e-01
-8.786625034466396533e-01
-7.622050347009292626e-01
1.450486871467569605e+00
-3.382498081479414775e+00
-3.254895269045149919e-01
-2.188809026835882410e+00
-5.875188315823635099e-01
2.859121840104649204e-01
2.859121840104649204e-01
6.352845902475963147e-01
4.314840199426030476e-01
6.643989574340239956e-01
5.188271215018859239e-01
-1.373606745615909119e+00
1.683401808958990609e+00
-1.664750417480185263e+00
-3.254895269045149919e-01
-5.292900972095082590e-01
3.732552855697477967e-01
1.985690824511820995e-01
4.023696527561754221e-01
1.013771363671155390e+00
-1.799176909723769202e-01
-7.622050347009292626e-01
-9.257458941309405775e-02
8.681995277390173182e-01
-4.710613628366530636e-01
9.264282621118724581e-01
-7.039763003280740117e-01
6.935133246204515656e-01
-5.875188315823635099e-01
-2.381464253452321433e-01
-9.257458941309405775e-02
-5.292900972095082590e-01
-1.635636050293757693e+00
1.712516176145418179e+00
1.694547152647544741e-01
1.013771363671155390e+00
-1.799176909723769202e-01
-1.053348706565205406e+00
5.188271215018859239e-01
5.299724651904402090e-02
-1.216889565995216693e-01
8.390851605525896373e-01
-6.346022222666644619e-02
1.683401808958990609e+00
4.314840199426030476e-01
2.859121840104649204e-01
8.973138949254448882e-01
-1.799176909723769202e-01
-7.330906675145015816e-01
-1.024234339378777836e+00
8.390851605525896373e-01
-2.381464253452321433e-01
-1.490064214361619621e+00
1.596058707399707677e+00
-4.710613628366530636e-01
-6.457475659552187608e-01
2.120117316755404602e+00
8.973138949254448882e-01
-7.913194018873568325e-01
7.517420589933068165e-01
3.441409183833201713e-01
-6.457475659552187608e-01
-5.292900972095082590e-01
-5.875188315823635099e-01
9.264282621118724581e-01
2.032774215196122114e+00
8.211161370547163940e-02
-1.799176909723769202e-01
-3.434585504023882768e-02
4.897127543154582430e-01
1.974545480823266752e+00
-2.217923394022310202e+00
3.150265511968925458e-01
-8.495481362602120834e-01
-3.837182612773702428e-01
9.846569964847277090e-01
3.150265511968925458e-01
1.130228832416865892e+00
-1.508033237859492948e-01
3.732552855697477967e-01
-2.963751597180873665e-01
-1.752093519039468195e+00
-1.024234339378777836e+00
-1.024234339378777836e+00
1.112259808918992510e-01
-2.090320581588045179e-01
1.985690824511820995e-01
5.479414886883134939e-01
-1.490064214361619621e+00
2.276834496376097250e-01
-9.257458941309405775e-02
3.732552855697477967e-01
-9.660056050059225852e-01
3.441409183833201713e-01
1.403403480783268764e-01
-8.786625034466396533e-01
-2.381464253452321433e-01
-5.231487853811212646e-03
-2.276152128395165342e+00
-5.001757300230806891e-01
1.479601238653997175e+00
8.211161370547163940e-02
-9.077768706330673343e-01
-8.495481362602120834e-01
-8.495481362602120834e-01
-8.204337690737844024e-01
1.217571933976148602e+00
1.537829973026852537e+00
1.403403480783268764e-01
-2.381464253452321433e-01
1.403403480783268764e-01
-5.231487853811212646e-03
2.859121840104649204e-01
-1.635636050293757693e+00
2.265689152687542673e+00
8.211161370547163940e-02
1.421372504281142035e+00
1.072000098044010530e+00
-6.346022222666644619e-02
1.985690824511820995e-01
-1.508033237859492948e-01
-1.799176909723769202e-01
1.275800668349003963e+00
3.732552855697477967e-01
-6.457475659552187608e-01
4.897127543154582430e-01
-9.660056050059225852e-01
-1.490064214361619621e+00
2.567978168240373504e-01
-5.231487853811212646e-03
-9.951199721923501551e-01
1.130228832416865892e+00
1.403403480783268764e-01
2.440375355806108537e+00
-2.381464253452321433e-01
1.625173074586135247e+00
-6.166331987687911909e-01
1.304915035535431533e+00
6.935133246204515656e-01
1.304915035535431533e+00
-2.672607925316597410e-01
5.188271215018859239e-01
2.615061558924674401e+00
1.334029402721859103e+00
-3.434585504023882768e-02
-9.257458941309405775e-02
6.643989574340239956e-01
8.973138949254448882e-01
1.403403480783268764e-01
-1.257149276870198618e+00
2.353032254246825605e+00
1.712516176145418179e+00
-9.257458941309405775e-02
-5.292900972095082590e-01
8.973138949254448882e-01
1.985690824511820995e-01
-3.434585504023882768e-02
2.032774215196122114e+00
2.061888582382549462e+00
1.042885730857582960e+00
-9.077768706330673343e-01
-3.434585504023882768e-02
-1.839436620598750904e+00
-9.951199721923501551e-01
3.150265511968925458e-01
-7.039763003280740117e-01
7.226276918068791355e-01
-9.660056050059225852e-01
1.770744910518273318e+00
1.694547152647544741e-01
-5.001757300230806891e-01
1.985690824511820995e-01
-8.495481362602120834e-01
3.150265511968925458e-01
-3.434585504023882768e-02
1.217571933976148602e+00
1.799859277704700888e+00
2.388287933261640239e-02
-1.024234339378777836e+00
1.596058707399707677e+00
-3.254895269045149919e-01
5.479414886883134939e-01
-9.257458941309405775e-02
-6.748619331416463307e-01
-2.159694659649454618e+00
2.567978168240373504e-01
-4.419469956502254382e-01
-2.101465925276599478e+00
-7.622050347009292626e-01
1.275800668349003963e+00
-4.710613628366530636e-01
-9.368912378194949042e-01
6.935133246204515656e-01
-4.128326284637978127e-01
8.681995277390173182e-01
2.388287933261640239e-02
-7.622050347009292626e-01
-1.216889565995216693e-01
2.859121840104649204e-01
-4.710613628366530636e-01
6.352845902475963147e-01
3.732552855697477967e-01
9.846569964847277090e-01
-1.216889565995216693e-01
-1.664750417480185263e+00
-5.231487853811212646e-03
-4.710613628366530636e-01
-9.660056050059225852e-01
3.150265511968925458e-01
3.441409183833201713e-01
3.732552855697477967e-01
1.450486871467569605e+00
8.390851605525896373e-01
1.042885730857582960e+00
-2.963751597180873665e-01
-5.875188315823635099e-01
-7.330906675145015816e-01
-9.368912378194949042e-01
-5.292900972095082590e-01
5.770558558747410638e-01
-1.228034909683771048e+00
4.605983871290306175e-01
-5.292900972095082590e-01
5.770558558747410638e-01
-4.419469956502254382e-01
1.694547152647544741e-01
8.211161370547163940e-02
1.363143769908286673e+00
2.859121840104649204e-01
-1.402721112802336689e+00
1.112259808918992510e-01
-7.039763003280740117e-01
-1.402721112802336689e+00
1.072000098044010530e+00
2.388287933261640239e-02
1.275800668349003963e+00
-2.381464253452321433e-01
-8.495481362602120834e-01
-7.330906675145015816e-01
8.211161370547163940e-02
-1.799176909723769202e-01
2.469489722992536329e+00
8.681995277390173182e-01
1.985690824511820995e-01
-9.951199721923501551e-01
-1.257149276870198618e+00
-1.315378011243053979e+00
2.567978168240373504e-01
-1.431835479988764481e+00
-1.257149276870198618e+00
-9.660056050059225852e-01
2.567978168240373504e-01
2.859121840104649204e-01
-8.786625034466396533e-01
-1.140691808124488338e+00
-2.090320581588045179e-01
-1.286263644056626410e+00
5.299724651904402090e-02
2.498604090178963677e+00
-3.546038940909426174e-01
5.479414886883134939e-01
-6.346022222666644619e-02
1.770744910518273318e+00
-9.660056050059225852e-01
6.061702230611687447e-01
5.479414886883134939e-01
4.605983871290306175e-01
4.023696527561754221e-01
2.149231683941832394e+00
1.566944340213280107e+00
1.916316746450411390e+00
2.276834496376097250e-01
6.935133246204515656e-01
-1.799176909723769202e-01
4.897127543154582430e-01
-5.001757300230806891e-01
-8.495481362602120834e-01
7.808564261797343864e-01
3.150265511968925458e-01
8.390851605525896373e-01
-1.839436620598750904e+00
7.808564261797343864e-01
-6.346022222666644619e-02
-6.457475659552187608e-01
9.264282621118724581e-01
1.217571933976148602e+00
8.211161370547163940e-02
5.188271215018859239e-01
-5.231487853811212646e-03
2.388287933261640239e-02
-1.169806175310915908e+00
-1.344492378429481549e+00
3.150265511968925458e-01
1.694547152647544741e-01
1.537829973026852537e+00
-2.672607925316597410e-01
1.246686301162576171e+00
-3.434585504023882768e-02
-5.584044643959359400e-01
7.808564261797343864e-01
-2.090320581588045179e-01
2.411260988619680745e+00
-7.622050347009292626e-01
2.276834496376097250e-01
-2.672607925316597410e-01
-1.722979151853040625e+00
-9.077768706330673343e-01
-3.546038940909426174e-01
1.403403480783268764e-01
9.264282621118724581e-01
-3.254895269045149919e-01
1.985690824511820995e-01
1.985690824511820995e-01
-1.257149276870198618e+00
-5.875188315823635099e-01
5.299724651904402090e-02
6.643989574340239956e-01
8.681995277390173182e-01
1.403403480783268764e-01
2.859121840104649204e-01
1.304915035535431533e+00
-7.039763003280740117e-01
-7.622050347009292626e-01
-7.622050347009292626e-01
8.681995277390173182e-01
6.352845902475963147e-01
9.555426292983001391e-01
-5.231487853811212646e-03
1.694547152647544741e-01
-2.672607925316597410e-01
-1.344492378429481549e+00
8.099707933661620674e-01
-7.622050347009292626e-01
-4.128326284637978127e-01
2.556832824551818817e+00
6.352845902475963147e-01
-6.166331987687911909e-01
-5.001757300230806891e-01
4.897127543154582430e-01
-6.166331987687911909e-01
-1.344492378429481549e+00
-1.053348706565205406e+00
6.643989574340239956e-01
-6.748619331416463307e-01
-6.748619331416463307e-01
6.935133246204515656e-01
7.517420589933068165e-01
-5.292900972095082590e-01
-1.508033237859492948e-01
2.032774215196122114e+00
-5.231487853811212646e-03
-1.198920542497343478e+00
9.846569964847277090e-01
-6.748619331416463307e-01
-2.672607925316597410e-01
2.567978168240373504e-01


==> data/small_hexagon_high/added_minus_removed_means.csv <==
x,y
2.600000000000000000e+01,-4.164062500000000000e+00
3.100000000000000000e+01,-4.656250000000000000e+00
3.800000000000000000e+01,-4.515625000000000000e+00
4.500000000000000000e+01,-4.804687500000000000e+00
5.300000000000000000e+01,-5.554687500000000000e+00
6.300000000000000000e+01,-5.953125000000000000e+00
7.600000000000000000e+01,-6.851562500000000000e+00


==> data/small_hexagon_high/average_clustering_both_means.csv <==
2.600000000000000000e+01,7.351999886208466107e-04
3.100000000000000000e+01,0.000000000000000000e+00
3.800000000000000000e+01,0.000000000000000000e+00
4.500000000000000000e+01,0.000000000000000000e+00
5.300000000000000000e+01,0.000000000000000000e+00
6.300000000000000000e+01,2.930386587321583613e-04
7.600000000000000000e+01,0.000000000000000000e+00


==> data/small_hexagon_high/edge_count_around_vertex_stds.csv <==
2.600000000000000000e+01,6.487668591258342055e-01
3.100000000000000000e+01,7.498372219188641497e-01
3.800000000000000000e+01,5.994789404140898892e-01
4.500000000000000000e+01,5.657458434447397710e-01
5.300000000000000000e+01,5.994789404140898892e-01
6.300000000000000000e+01,6.509739548121338260e-01
7.600000000000000000e+01,6.817945071647321109e-01


==> data/small_hexagon_high/hamming_distance_means.csv <==
2.600000000000000000e+01,4.164062500000000000e+00
3.100000000000000000e+01,4.656250000000000000e+00
3.800000000000000000e+01,4.515625000000000000e+00
4.500000000000000000e+01,4.804687500000000000e+00
5.300000000000000000e+01,5.554687500000000000e+00
6.300000000000000000e+01,5.953125000000000000e+00
7.600000000000000000e+01,6.851562500000000000e+00


==> data/small_hexagon_high/total_edge_count_stds.csv <==
2.600000000000000000e+01,2.941476281536832271e+00
3.100000000000000000e+01,3.174442849122307120e+00
3.800000000000000000e+01,2.576941016011037977e+00
4.500000000000000000e+01,2.885246262642714221e+00
5.300000000000000000e+01,3.669239413160954921e+00
6.300000000000000000e+01,3.859722909419794235e+00
7.600000000000000000e+01,4.258149355940911818e+00


==> data/small_hexagon_high/total_triangle_count_stds.csv <==
2.600000000000000000e+01,6.761779318041844533e+01
3.100000000000000000e+01,8.925051973763234514e+01
3.800000000000000000e+01,9.053653953092295126e+01
4.500000000000000000e+01,1.219037145660459345e+02
5.300000000000000000e+01,1.834962798113079998e+02
6.300000000000000000e+01,2.322124144134306221e+02
7.600000000000000000e+01,3.112967764761363583e+02


==> data/small_hexagon_high/triangle_count_around_vertex_stds.csv <==
2.600000000000000000e+01,1.538936186123692806e+01
3.100000000000000000e+01,2.146758434790405090e+01
3.800000000000000000e+01,2.097420843401709334e+01
4.500000000000000000e+01,2.413561209076939207e+01
5.300000000000000000e+01,3.048001394356636595e+01
6.300000000000000000e+01,3.935139343819153623e+01
7.600000000000000000e+01,4.996012509112735955e+01


==> data/small_hexagon_low/added_minus_removed_means.csv <==
x,y
7.000000000000000000e+00,1.328125000000000000e-01
9.000000000000000000e+00,1.328125000000000000e-01
1.100000000000000000e+01,3.671875000000000000e-01
1.300000000000000000e+01,1.484375000000000000e-01
1.500000000000000000e+01,4.140625000000000000e-01
1.900000000000000000e+01,2.187500000000000000e-01
2.200000000000000000e+01,2.343750000000000000e-02
2.600000000000000000e+01,7.968750000000000000e-01
3.100000000000000000e+01,5.781250000000000000e-01
3.800000000000000000e+01,3.984375000000000000e-01
4.500000000000000000e+01,2.500000000000000000e-01
5.300000000000000000e+01,9.765625000000000000e-01
6.300000000000000000e+01,6.484375000000000000e-01
7.600000000000000000e+01,7.578125000000000000e-01


==> data/small_hexagon_low/average_clustering_both_means.csv <==
7.000000000000000000e+00,1.936042274052478208e-03
9.000000000000000000e+00,0.000000000000000000e+00
1.100000000000000000e+01,1.713936889556724177e-03
1.300000000000000000e+01,0.000000000000000000e+00
1.500000000000000000e+01,0.000000000000000000e+00
1.900000000000000000e+01,2.202853914564805241e-03
2.200000000000000000e+01,0.000000000000000000e+00
2.600000000000000000e+01,1.608194412835685198e-03
3.100000000000000000e+01,0.000000000000000000e+00
3.800000000000000000e+01,1.660113536958740229e-03
4.500000000000000000e+01,0.000000000000000000e+00
5.300000000000000000e+01,5.555655843414361843e-04
6.300000000000000000e+01,7.490779233504101398e-04
7.600000000000000000e+01,6.762898199445983860e-04


==> data/small_hexagon_low/edge_count_around_vertex_stds.csv <==
7.000000000000000000e+00,1.041966102795575555e+00
9.000000000000000000e+00,1.338812695485724014e+00
1.100000000000000000e+01,1.657557708978408373e+00
1.300000000000000000e+01,1.492473794524965758e+00
1.500000000000000000e+01,1.828592354790974150e+00
1.900000000000000000e+01,1.957495110945363326e+00
2.200000000000000000e+01,2.002546596485023311e+00
2.600000000000000000e+01,2.471307516243931524e+00
3.100000000000000000e+01,2.672012057888212500e+00
3.800000000000000000e+01,2.831489711154712818e+00
4.500000000000000000e+01,3.154509111474398608e+00
5.300000000000000000e+01,3.222805394276079927e+00
6.300000000000000000e+01,3.691701790417936557e+00
7.600000000000000000e+01,4.619057626764901059e+00


==> data/small_hexagon_low/hamming_distance_means.csv <==
7.000000000000000000e+00,5.078125000000000000e-01
9.000000000000000000e+00,6.640625000000000000e-01
1.100000000000000000e+01,1.148437500000000000e+00
1.300000000000000000e+01,1.304687500000000000e+00
1.500000000000000000e+01,1.742187500000000000e+00
1.900000000000000000e+01,2.671875000000000000e+00
2.200000000000000000e+01,3.023437500000000000e+00
2.600000000000000000e+01,3.953125000000000000e+00
3.100000000000000000e+01,4.500000000000000000e+00
3.800000000000000000e+01,7.179687500000000000e+00
4.500000000000000000e+01,8.968750000000000000e+00
5.300000000000000000e+01,1.185156250000000000e+01
6.300000000000000000e+01,1.511718750000000000e+01
7.600000000000000000e+01,1.897656250000000000e+01


==> data/small_hexagon_low/total_edge_count_stds.csv <==
7.000000000000000000e+00,1.992172181313653478e+00
9.000000000000000000e+00,2.998005521905354964e+00
1.100000000000000000e+01,3.957900709636833270e+00
1.300000000000000000e+01,4.273480347134376522e+00
1.500000000000000000e+01,5.159847230054393386e+00
1.900000000000000000e+01,6.542375206287373679e+00
2.200000000000000000e+01,7.827173719644914485e+00
2.600000000000000000e+01,9.866834910564975303e+00
3.100000000000000000e+01,1.022386148918303839e+01
3.800000000000000000e+01,1.387017793460127102e+01
4.500000000000000000e+01,1.753422991608128712e+01
5.300000000000000000e+01,1.961494567287913782e+01
6.300000000000000000e+01,2.334613310919698748e+01
7.600000000000000000e+01,2.503719401179722936e+01


==> data/small_hexagon_low/total_triangle_count_stds.csv <==
7.000000000000000000e+00,1.141266942645321691e+00
9.000000000000000000e+00,2.546443598432920119e+00
1.100000000000000000e+01,4.337534897193911831e+00
1.300000000000000000e+01,5.318235644562371967e+00
1.500000000000000000e+01,6.956929261254116703e+00
1.900000000000000000e+01,1.056263868252152172e+01
2.200000000000000000e+01,1.489532979189702289e+01
2.600000000000000000e+01,2.378344684334043180e+01
3.100000000000000000e+01,2.640277228393533093e+01
3.800000000000000000e+01,4.705863768596977792e+01
4.500000000000000000e+01,6.711381861016030825e+01
5.300000000000000000e+01,9.114702558744031080e+01
6.300000000000000000e+01,1.272148232993696553e+02
7.600000000000000000e+01,1.639822780058869682e+02


==> data/small_hexagon_low/triangle_count_around_vertex_stds.csv <==
7.000000000000000000e+00,6.606992034958116822e-01
9.000000000000000000e+00,1.213505341909853374e+00
1.100000000000000000e+01,2.195618306102804951e+00
1.300000000000000000e+01,1.783287622929557115e+00
1.500000000000000000e+01,2.560927490065854961e+00
1.900000000000000000e+01,2.969531147230989987e+00
2.200000000000000000e+01,4.104403777784752627e+00
2.600000000000000000e+01,6.450532923720333933e+00
3.100000000000000000e+01,8.002498236634842499e+00
3.800000000000000000e+01,9.862420290393986377e+00
4.500000000000000000e+01,1.243701907047564958e+01
5.300000000000000000e+01,1.442673265969724028e+01
6.300000000000000000e+01,1.980692325891063277e+01
7.600000000000000000e+01,2.998464674674930563e+01


==> data/small_tetrahedron_high/added_minus_removed_means.csv <==
x,y
3.200000000000000000e+01,-3.382812500000000000e+00
4.500000000000000000e+01,-4.156250000000000000e+00
6.400000000000000000e+01,-5.171875000000000000e+00
9.000000000000000000e+01,-6.210937500000000000e+00
1.280000000000000000e+02,-8.468750000000000000e+00
1.810000000000000000e+02,-1.188281250000000000e+01


==> data/small_tetrahedron_high/average_clustering_both_means.csv <==
3.200000000000000000e+01,1.347780227661132812e-03
4.500000000000000000e+01,0.000000000000000000e+00
6.400000000000000000e+01,0.000000000000000000e+00
9.000000000000000000e+01,2.584447873799725634e-04
1.280000000000000000e+02,0.000000000000000000e+00
1.810000000000000000e+02,0.000000000000000000e+00


==> data/small_tetrahedron_high/edge_count_around_vertex_stds.csv <==
3.200000000000000000e+01,5.748959654526634155e-01
4.500000000000000000e+01,5.986638768958755241e-01
6.400000000000000000e+01,6.159005569844453465e-01
9.000000000000000000e+01,7.466968275972183378e-01
1.280000000000000000e+02,7.313768586542781502e-01
1.810000000000000000e+02,8.500560068864579932e-01


==> data/small_tetrahedron_high/hamming_distance_means.csv <==
3.200000000000000000e+01,3.382812500000000000e+00
4.500000000000000000e+01,4.156250000000000000e+00
6.400000000000000000e+01,5.171875000000000000e+00
9.000000000000000000e+01,6.210937500000000000e+00
1.280000000000000000e+02,8.468750000000000000e+00
1.810000000000000000e+02,1.188281250000000000e+01


==> data/small_tetrahedron_high/total_edge_count_stds.csv <==
3.200000000000000000e+01,2.466857957725525186e+00
4.500000000000000000e+01,2.975116528705220365e+00
6.400000000000000000e+01,3.534213012976686663e+00
9.000000000000000000e+01,5.167412160598378712e+00
1.280000000000000000e+02,6.061513289548658534e+00
1.810000000000000000e+02,8.655569552452556437e+00


==> data/small_tetrahedron_high/total_triangle_count_stds.csv <==
3.200000000000000000e+01,7.176698405255720559e+01
4.500000000000000000e+01,1.253283789717380614e+02
6.400000000000000000e+01,2.158449512236735188e+02
9.000000000000000000e+01,4.501876322555294792e+02
1.280000000000000000e+02,7.569686693286683976e+02
1.810000000000000000e+02,1.535673160886739879e+03


==> data/small_tetrahedron_high/triangle_count_around_vertex_stds.csv <==
3.200000000000000000e+01,1.717135427725034447e+01
4.500000000000000000e+01,2.577619150184611385e+01
6.400000000000000000e+01,3.781945958679870046e+01
9.000000000000000000e+01,6.507521001874965805e+01
1.280000000000000000e+02,9.215184559456405111e+01
1.810000000000000000e+02,1.511957733047930503e+02


==> data/small_tetrahedron_low/added_minus_removed_means.csv <==
x,y
8.000000000000000000e+00,-9.375000000000000000e-02
1.100000000000000000e+01,2.343750000000000000e-02
1.600000000000000000e+01,-1.015625000000000000e-01
2.200000000000000000e+01,-1.640625000000000000e-01
3.200000000000000000e+01,-4.765625000000000000e-01
4.500000000000000000e+01,-2.109375000000000000e-01
6.400000000000000000e+01,-8.515625000000000000e-01
9.000000000000000000e+01,1.718750000000000000e-01
1.280000000000000000e+02,-1.226562500000000000e+00
1.810000000000000000e+02,-2.609375000000000000e+00


==> data/small_tetrahedron_low/average_clustering_both_means.csv <==
8.000000000000000000e+00,0.000000000000000000e+00
1.100000000000000000e+01,0.000000000000000000e+00
1.600000000000000000e+01,0.000000000000000000e+00
2.200000000000000000e+01,2.170301934635612308e-03
3.200000000000000000e+01,0.000000000000000000e+00
4.500000000000000000e+01,3.978052126200274231e-04
6.400000000000000000e+01,1.115292310714721680e-03
9.000000000000000000e+01,6.314193244170095663e-04
1.280000000000000000e+02,1.266151666641235352e-03
1.810000000000000000e+02,7.232675191884434165e-04


==> data/small_tetrahedron_low/edge_count_around_vertex_stds.csv <==
8.000000000000000000e+00,1.246479417198695705e+00
1.100000000000000000e+01,1.503718535362835063e+00
1.600000000000000000e+01,1.980372439719357391e+00
2.200000000000000000e+01,2.048007797226368165e+00
3.200000000000000000e+01,2.879825688491188806e+00
4.500000000000000000e+01,3.194605667542357086e+00
6.400000000000000000e+01,4.092169303605973418e+00
9.000000000000000000e+01,4.020941276616707860e+00
1.280000000000000000e+02,4.871793817476269162e+00
1.810000000000000000e+02,6.315627126112952183e+00


==> data/small_tetrahedron_low/hamming_distance_means.csv <==
8.000000000000000000e+00,6.718750000000000000e-01
1.100000000000000000e+01,9.453125000000000000e-01
1.600000000000000000e+01,1.617187500000000000e+00
2.200000000000000000e+01,2.992187500000000000e+00
3.200000000000000000e+01,5.601562500000000000e+00
4.500000000000000000e+01,9.757812500000000000e+00
6.400000000000000000e+01,1.627343750000000000e+01
9.000000000000000000e+01,2.878125000000000000e+01
1.280000000000000000e+02,4.666406250000000000e+01
1.810000000000000000e+02,7.964062500000000000e+01


==> data/small_tetrahedron_low/total_edge_count_stds.csv <==
8.000000000000000000e+00,2.630156765171042021e+00
1.100000000000000000e+01,3.612282378825747209e+00
1.600000000000000000e+01,5.543506899968646984e+00
2.200000000000000000e+01,8.631281679883931801e+00
3.200000000000000000e+01,1.222893597170252633e+01
4.500000000000000000e+01,1.675634645393723687e+01
6.400000000000000000e+01,2.388285211192331658e+01
9.000000000000000000e+01,3.559399606889262913e+01
1.280000000000000000e+02,4.723579637292436928e+01
1.810000000000000000e+02,6.427574217941666745e+01


==> data/small_tetrahedron_low/total_triangle_count_stds.csv <==
8.000000000000000000e+00,1.874413970918644257e+00
1.100000000000000000e+01,3.299345564251151774e+00
1.600000000000000000e+01,8.145392078308754336e+00
2.200000000000000000e+01,1.658349016329475134e+01
3.200000000000000000e+01,3.227085308733524727e+01
4.500000000000000000e+01,6.612074470889885447e+01
6.400000000000000000e+01,1.315699501954515256e+02
9.000000000000000000e+01,2.641900949127351623e+02
1.280000000000000000e+02,5.096880623464095947e+02
1.810000000000000000e+02,9.983579403943444959e+02


==> data/small_tetrahedron_low/triangle_count_around_vertex_stds.csv <==
8.000000000000000000e+00,9.839718916685323835e-01
1.100000000000000000e+01,1.366249678350831331e+00
1.600000000000000000e+01,3.317655186649149268e+00
2.200000000000000000e+01,4.192598342242552789e+00
3.200000000000000000e+01,8.771231913325729934e+00
4.500000000000000000e+01,1.318025710091020031e+01
6.400000000000000000e+01,2.319179016073091049e+01
9.000000000000000000e+01,2.869656953413323563e+01
1.280000000000000000e+02,5.255705372720559154e+01
1.810000000000000000e+02,9.708001994971725424e+01


==> data/small_triangle_high/added_minus_removed_means.csv <==
x,y
4.500000000000000000e+01,-3.401562500000000000e+01
6.400000000000000000e+01,-4.071875000000000000e+01
9.000000000000000000e+01,-5.218750000000000000e+01
1.280000000000000000e+02,-7.307031250000000000e+01
1.810000000000000000e+02,-1.013046875000000000e+02
2.560000000000000000e+02,-1.360859375000000000e+02


==> data/small_triangle_high/average_clustering_both_means.csv <==
4.500000000000000000e+01,2.419873113854595359e-02
6.400000000000000000e+01,1.582613587379455566e-02
9.000000000000000000e+01,7.313732424554184215e-03
1.280000000000000000e+02,6.667122244834899902e-03
1.810000000000000000e+02,4.332901618300024141e-03
2.560000000000000000e+02,3.737654071301221848e-03


==> data/small_triangle_high/edge_count_around_vertex_stds.csv <==
4.500000000000000000e+01,2.145978706645292000e+00
6.400000000000000000e+01,2.757701839139567124e+00
9.000000000000000000e+01,2.847524966966927362e+00
1.280000000000000000e+02,3.177056651185771852e+00
1.810000000000000000e+02,3.598493811977971024e+00
2.560000000000000000e+02,5.138677442628112324e+00


==> data/small_triangle_high/hamming_distance_means.csv <==
4.500000000000000000e+01,3.451562500000000000e+01
6.400000000000000000e+01,4.223437500000000000e+01
9.000000000000000000e+01,5.715625000000000000e+01
1.280000000000000000e+02,8.502343750000000000e+01
1.810000000000000000e+02,1.265234375000000000e+02
2.560000000000000000e+02,1.920234375000000000e+02


==> data/small_triangle_high/total_edge_count_stds.csv <==
4.500000000000000000e+01,1.635103618359838862e+01
6.400000000000000000e+01,1.972899737448266322e+01
9.000000000000000000e+01,2.296183463073835185e+01
1.280000000000000000e+02,3.259615807858918402e+01
1.810000000000000000e+02,4.374607125217075065e+01
2.560000000000000000e+02,6.069737897112892711e+01


==> data/small_triangle_high/total_triangle_count_stds.csv <==
4.500000000000000000e+01,5.481480815207714841e+02
6.400000000000000000e+01,1.011190649815076881e+03
9.000000000000000000e+01,1.720076752622425602e+03
1.280000000000000000e+02,3.518520989083702716e+03
1.810000000000000000e+02,6.786820815210240653e+03
2.560000000000000000e+02,1.334936600421906223e+04


==> data/small_triangle_high/triangle_count_around_vertex_stds.csv <==
4.500000000000000000e+01,7.836900917531811217e+01
6.400000000000000000e+01,1.458618227147994730e+02
9.000000000000000000e+01,2.157177222231690905e+02
1.280000000000000000e+02,3.440227957868432895e+02
1.810000000000000000e+02,5.515192987242008940e+02
2.560000000000000000e+02,1.126250329061411321e+03


==> data/small_triangle_low/added_minus_removed_means.csv <==
x,y
8.000000000000000000e+00,6.328125000000000000e-01
1.100000000000000000e+01,8.593750000000000000e-01
1.600000000000000000e+01,6.640625000000000000e-01
2.200000000000000000e+01,1.953125000000000000e+00
3.200000000000000000e+01,2.335937500000000000e+00
4.500000000000000000e+01,4.398437500000000000e+00
6.400000000000000000e+01,6.226562500000000000e+00
9.000000000000000000e+01,7.734375000000000000e+00
1.280000000000000000e+02,1.530468750000000000e+01
1.810000000000000000e+02,1.818750000000000000e+01
2.560000000000000000e+02,2.496093750000000000e+01


==> data/small_triangle_low/average_clustering_both_means.csv <==
8.000000000000000000e+00,5.432128906250000000e-03
1.100000000000000000e+01,1.652305597295266465e-02
1.600000000000000000e+01,9.519577026367187500e-03
2.200000000000000000e+01,9.166187312171300214e-03
3.200000000000000000e+01,6.067276000976562500e-03
4.500000000000000000e+01,6.900634430727023601e-03
6.400000000000000000e+01,6.011694669723510742e-03
9.000000000000000000e+01,6.388524519890260642e-03
1.280000000000000000e+02,7.910311222076416016e-03
1.810000000000000000e+02,6.994599606036757018e-03
2.560000000000000000e+02,5.572239868342876434e-03


==> data/small_triangle_low/edge_count_around_vertex_stds.csv <==
8.000000000000000000e+00,1.221726133834317940e+00
1.100000000000000000e+01,1.665877091617205652e+00
1.600000000000000000e+01,1.619883772836804514e+00
2.200000000000000000e+01,2.089255904472929970e+00
3.200000000000000000e+01,2.324294247723381446e+00
4.500000000000000000e+01,2.951088500849093688e+00
6.400000000000000000e+01,3.785250982431680011e+00
9.000000000000000000e+01,4.644904119284245070e+00
1.280000000000000000e+02,5.467745443450618303e+00
1.810000000000000000e+02,6.029868486529680993e+00
2.560000000000000000e+02,6.870950511937922833e+00


==> data/small_triangle_low/hamming_distance_means.csv <==
8.000000000000000000e+00,1.367187500000000000e+00
1.100000000000000000e+01,2.343750000000000000e+00
1.600000000000000000e+01,4.210937500000000000e+00
2.200000000000000000e+01,7.140625000000000000e+00
3.200000000000000000e+01,1.183593750000000000e+01
4.500000000000000000e+01,2.025781250000000000e+01
6.400000000000000000e+01,3.374218750000000000e+01
9.000000000000000000e+01,5.740625000000000000e+01
1.280000000000000000e+02,9.910156250000000000e+01
1.810000000000000000e+02,1.646406250000000000e+02
2.560000000000000000e+02,2.739921875000000000e+02


==> data/small_triangle_low/total_edge_count_stds.csv <==
8.000000000000000000e+00,2.976306173346418227e+00
1.100000000000000000e+01,4.205186529751088642e+00
1.600000000000000000e+01,5.773368783420560035e+00
2.200000000000000000e+01,8.418290488341071409e+00
3.200000000000000000e+01,1.174900001978226882e+01
4.500000000000000000e+01,1.877634704877638683e+01
6.400000000000000000e+01,2.280941224822277036e+01
9.000000000000000000e+01,3.433082033114523313e+01
1.280000000000000000e+02,5.272673266382380319e+01
1.810000000000000000e+02,7.402516158942069069e+01
2.560000000000000000e+02,1.060526473100263729e+02


==> data/small_triangle_low/total_triangle_count_stds.csv <==
8.000000000000000000e+00,1.553234245403361635e+00
1.100000000000000000e+01,4.192161584433501176e+00
1.600000000000000000e+01,5.375522322005090281e+00
2.200000000000000000e+01,9.068088255491066008e+00
3.200000000000000000e+01,1.653173550503980493e+01
4.500000000000000000e+01,3.364920477416359290e+01
6.400000000000000000e+01,6.032643742783403695e+01
9.000000000000000000e+01,1.100077009799875043e+02
1.280000000000000000e+02,2.386847132390014963e+02
1.810000000000000000e+02,4.718682500940038267e+02
2.560000000000000000e+02,9.212434456124963162e+02


==> data/small_triangle_low/triangle_count_around_vertex_stds.csv <==
8.000000000000000000e+00,9.511698697360793098e-01
1.100000000000000000e+01,2.293936789908071816e+00
1.600000000000000000e+01,1.476355805638921881e+00
2.200000000000000000e+01,2.473677341498634163e+00
3.200000000000000000e+01,3.458141153043785110e+00
4.500000000000000000e+01,5.213578088450867121e+00
6.400000000000000000e+01,1.030532124662272508e+01
9.000000000000000000e+01,1.561696473077735270e+01
1.280000000000000000e+02,2.646737447540072452e+01
1.810000000000000000e+02,4.121464438304780487e+01
2.560000000000000000e+02,6.137865503930168387e+01

